The Multiscale Bowler-Hat Transform for Vessel Enhancement in 3D Biomedical Images

Enhancement and detection of 3D vessel-like structures has long been an open problem as most existing image processing methods fail in many aspects, including a lack of uniform enhancement between vessels of different radii and a lack of enhancement at the junctions. Here, we propose a method based on mathematical morphology to enhance 3D vessel-like structures in biomedical images. The proposed method, 3D bowler-hat transform, combines sphere and line structuring elements to enhance vessel-like structures. The proposed method is validated on synthetic and real data and compared with state-of-the-art methods. Our results show that the proposed method achieves a high-quality vessel-like structures enhancement in both synthetic and real biomedical images, and is able to cope with variations in vessels thickness throughout vascular networks while remaining robust at junctions.

==> image/dat-files/gaussian.dat <==
4,0.74058,0.76062,0.51393,0.70694,0.73705,0.70951,0.98122,0,0,0,0
5,0.73505,0.75508,0.52353,0.69531,0.71499,0.68692,0.97923,0,0,0,0
6,0.74302,0.76443,0.51268,0.71654,0.72554,0.68987,0.96437,0,0,0,0
7,0.81086,0.84445,0.48299,0.73711,0.76832,0.7581,0.98479,0,0,0,0
8,0.86206,0.89132,0.45131,0.78127,0.79239,0.79025,0.98572,0,0,0,0
9,0.90336,0.92957,0.42392,0.79199,0.81221,0.83163,0.9823,0,0,0,0
10,0.93404,0.95563,0.41303,0.79565,0.82651,0.85376,0.98598,0,0,0,0
11,0.95876,0.97529,0.39731,0.81068,0.8381,0.8697,0.99255,0,0,0,0
12,0.97505,0.98685,0.39389,0.80797,0.84872,0.87773,0.99132,0,0,0,0
13,0.98794,0.99519,0.39005,0.81236,0.85069,0.89335,0.99453,0,0,0,0
14,0.99365,0.99766,0.3935,0.8049,0.85542,0.89631,0.99821,0,0,0,0
15,0.99736,0.9993,0.39385,0.80684,0.85977,0.90572,0.99923,0,0,0,0
16,0.99917,0.99989,0.39712,0.80592,0.8646,0.91154,0.99965,0,0,0,0
17,0.9998,0.99999,0.39837,0.79996,0.86965,0.9173,0.99986,0,0,0,0
18,0.99996,1,0.41209,0.79684,0.86635,0.91697,0.99996,0,0,0,0
19,1,1,0.41862,0.79225,0.86964,0.92064,0.99998,0,0,0,0
20,1,1,0.43382,0.79496,0.86867,0.92476,0.99999,0,0,0,0
21,1,1,0.45177,0.79114,0.86718,0.92629,0.99999,0,0,0,0
22,1,1,0.46813,0.78834,0.86755,0.92867,0.99999,0,0,0,0
23,1,1,0.49089,0.78243,0.87061,0.93037,0.99999,0,0,0,0
24,1,1,0.51609,0.78587,0.87176,0.93247,0.99999,0,0,0,0
25,1,1,0.54284,0.78301,0.87217,0.93409,0.99999,0,0,0,0


==> image/dat-files/pepper.dat <==
4,0.61483,0.61502,0.43687,0.65113,0.62721,0.56551,0.99587,0,0,0,0
5,0.69313,0.69572,0.41139,0.86083,0.63937,0.66301,0.9926,0,0,0,0
6,0.75305,0.76239,0.39497,0.95425,0.6864,0.74903,0.9959,0,0,0,0
7,0.80884,0.82825,0.37243,0.96193,0.74447,0.80013,0.99708,0,0,0,0
8,0.83912,0.8668,0.4113,0.96785,0.71659,0.82487,0.99633,0,0,0,0
9,0.87803,0.9095,0.34518,0.97616,0.76633,0.87646,0.99659,0,0,0,0
10,0.91363,0.94493,0.33533,0.97728,0.79618,0.88914,0.99706,0,0,0,0
11,0.91607,0.94492,0.35483,0.96904,0.79801,0.90328,0.99624,0,0,0,0
12,0.92411,0.94943,0.36102,0.97177,0.7975,0.91001,0.99654,0,0,0,0
13,0.9356,0.95705,0.33862,0.97663,0.77215,0.9119,0.997,0,0,0,0
14,0.95844,0.97625,0.31378,0.97448,0.81509,0.91772,0.99699,0,0,0,0
15,0.96752,0.98204,0.29695,0.98598,0.83177,0.93892,0.99679,0,0,0,0
16,0.9631,0.97486,0.32056,0.98318,0.82623,0.94027,0.99688,0,0,0,0
17,0.9682,0.97765,0.31755,0.97957,0.84423,0.95274,0.99706,0,0,0,0
18,0.98288,0.9905,0.33656,0.98342,0.85878,0.95154,0.99675,0,0,0,0
19,0.98704,0.9931,0.34007,0.98441,0.882,0.95612,0.99663,0,0,0,0
20,0.99083,0.99568,0.3489,0.9865,0.89416,0.96089,0.99657,0,0,0,0
21,0.98931,0.99317,0.38736,0.9853,0.88903,0.9589,0.99654,0,0,0,0
22,0.99264,0.99572,0.39022,0.98025,0.90223,0.96453,0.99648,0,0,0,0
23,0.99328,0.99573,0.41823,0.98473,0.90208,0.9676,0.99644,0,0,0,0
24,0.98872,0.99066,0.44782,0.98463,0.90691,0.96969,0.99645,0,0,0,0
25,0.99166,0.9932,0.46572,0.98846,0.90927,0.97376,0.99643,0,0,0,0


==> image/dat-files/profiles.dat <==
-10,0.049795,0.038372,1.3014e-05,0,0.00021426,0,0
-9,0.045177,0.03262,0,0.006542,0.0020046,0,0
-8,0.041531,0.027926,0,0.10568,0.012299,0,0
-7,0.063732,0.052676,0,0.22767,0.040501,0.06529,0
-6,0.12249,0.11847,0,0.0065855,0.10967,0.17824,0
-5,0.23585,0.24541,0.11913,0.51433,0.20641,0.30805,0
-4,0.40201,0.43105,0.0054694,0.65912,0.27584,0.43711,0.6312
-3,0.59089,0.64012,0.044977,0.78895,0.34755,0.55736,1
-2,0.75751,0.8284,0.31537,0.8919,0.42415,0.64121,1
-1,0.87189,0.95721,0.74425,0.95805,0.49199,0.67082,1
0,0.90919,0.99117,0.95395,0.9808,0.53394,0.68558,1
1,0.8753,0.95714,0.72177,0.95788,0.53408,0.68756,1
2,0.76416,0.83356,0.29473,0.89168,0.48633,0.67513,1
3,0.60085,0.65387,0.038658,0.78888,0.41632,0.62095,0.99981
4,0.4148,0.44472,0.0074247,0.65945,0.33474,0.50198,0.60264
5,0.24982,0.25928,0.12325,0.51529,0.24347,0.36425,0
6,0.13498,0.13069,0,0.0089108,0.14912,0.23119,0
7,0.074927,0.063441,0,0.22925,0.054285,0.10918,0
8,0.052752,0.038611,0,0.10827,0.010926,0,0
9,0.05544,0.041499,0,0.0096315,0.0021749,0,0
10,0.056802,0.043023,4.4407e-05,0,0.00019196,0,0


==> image/dat-files/speckle.dat <==
4,0.74896,0.71917,0.52109,0.74821,0.59775,0.57981,0.9977,0
5,0.80287,0.81055,0.52173,0.75031,0.66345,0.69368,0.99729,0
6,0.86471,0.90527,0.51037,0.85771,0.69956,0.73744,0.9979,0
7,0.88284,0.91929,0.58451,0.95031,0.74105,0.80081,0.99876,0
8,0.9168,0.93417,0.59382,0.94061,0.74962,0.8012,0.98,0
9,0.93128,0.95085,0.59703,0.97694,0.76255,0.84715,0.99753,0
10,0.92657,0.94976,0.6331,0.96635,0.74709,0.87212,0.99786,0
11,0.94433,0.96094,0.5924,0.98279,0.82334,0.91386,0.99752,0
12,0.91187,0.92451,0.63453,0.98371,0.75899,0.85231,0.99739,0
13,0.95331,0.96819,0.64368,0.98223,0.77245,0.9032,0.982,0
14,0.97955,0.98169,0.60052,0.97967,0.83323,0.93487,0.985,0
15,0.97601,0.98419,0.59087,0.98266,0.84621,0.94797,0.99784,0
16,0.9819,0.98593,0.6063,0.98297,0.85679,0.94397,0.99734,0
17,0.97746,0.98367,0.61048,0.98277,0.84945,0.94492,0.99724,0
18,0.98327,0.98578,0.61773,0.98567,0.85274,0.94678,0.99745,0
19,0.9938,0.99625,0.58505,0.98063,0.87916,0.96382,0.99688,0
20,0.98921,0.99116,0.60038,0.98569,0.88287,0.96126,0.99741,0
21,0.98443,0.98569,0.59487,0.98585,0.88171,0.96834,0.99716,0
22,0.98472,0.99386,0.59901,0.98341,0.89787,0.97204,0.9971,0
23,0.98992,0.98843,0.58664,0.98605,0.90252,0.97415,0.99682,0
24,0.99008,0.98911,0.59981,0.9859,0.90296,0.97476,0.99685,0
25,0.99527,0.99602,0.58331,0.98605,0.92608,0.98211,0.99676,0


==> image/dat-files/vascu.dat <==
0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,8.7443e-05,0,0.00026233,0,8.7443e-05,0,8.7443e-05,2.1524e-07,0,2.1524e-07,0,0.00043263,0.47473
0,0.00026233,0,0.0019237,0,0.00017489,0,0.00017489,4.3048e-07,0,4.3048e-07,0,0.00047718,0.47971
0,0.00034977,0,0.003148,0,0.00026233,0,0.00026233,6.4571e-07,0,6.4571e-07,0,0.00050861,0.48444
0,0.00052466,0,0.004547,0,0.00034977,0,0.00034977,6.4571e-07,8.7443e-05,1.0762e-06,0,0.00054261,0.48706
0,0.00069955,0,0.0060336,0,0.00043722,0,0.00043722,8.6095e-07,8.7443e-05,1.2914e-06,0,0.0005693,0.49038
0,0.0011368,0,0.0067331,0,0.00052466,0,0.00052466,1.0762e-06,8.7443e-05,1.5067e-06,0,0.00059212,0.49257
0,0.0014865,0,0.0088318,0,0.0006121,0,0.0006121,1.2914e-06,8.7443e-05,1.7219e-06,0,0.00061773,0.49467
0,0.0018363,0,0.010668,0,0.00069955,0,0.00069955,1.7219e-06,8.7443e-05,2.1524e-06,0,0.00063883,0.49729
0,0.0025359,0,0.012767,0,0.00078699,0,0.00087443,2.1524e-06,8.7443e-05,2.3676e-06,0,0.00066444,0.49886
0,0.0033228,0,0.016002,0,0.00087443,0,0.00096187,2.3676e-06,8.7443e-05,2.7981e-06,0,0.00068316,0.50061
0,0.0042847,0,0.017838,0,0.0010493,0,0.0010493,2.5829e-06,8.7443e-05,3.659e-06,0,0.00070189,0.50245
0,0.0049843,0,0.018888,0,0.0011368,0,0.0011368,2.7981e-06,8.7443e-05,4.0895e-06,0,0.00072298,0.5035
0,0.0051591,0,0.020112,0,0.0012242,0,0.0012242,3.2286e-06,8.7443e-05,4.3048e-06,0,0.00074515,0.50463
0,0.0062085,0,0.022648,0,0.0013116,0,0.0013116,3.4438e-06,8.7443e-05,5.5962e-06,0,0.00076711,0.50621
0,0.0075201,0,0.024746,0,0.0013991,0,0.0013991,3.659e-06,8.7443e-05,6.2419e-06,0,0.0007854,0.50726
0,0.0080448,0,0.02737,0,0.0014865,0,0.0014865,3.8743e-06,8.7443e-05,7.1028e-06,0,0.00080456,0.50796
0,0.0083945,0,0.029468,0,0.001574,0,0.001574,4.0895e-06,8.7443e-05,7.7486e-06,0,0.00082285,0.50857
0,0.0091815,0,0.030605,0,0.0016614,0,0.0016614,4.3048e-06,8.7443e-05,7.9638e-06,0,0.00084072,0.50997
0,0.010318,0,0.033054,0,0.0017489,0,0.0017489,4.3048e-06,0.00017489,9.2552e-06,0,0.00085901,0.51146
0,0.011368,0,0.035327,0,0.0018363,0,0.0018363,4.52e-06,0.00017489,9.9009e-06,0,0.00088075,0.51233
0,0.012417,0,0.036814,0,0.0020112,0,0.0019237,4.7352e-06,0.00017489,1.0977e-05,0,0.00090012,0.51294
0,0.013641,0,0.038912,0,0.0020986,0,0.0020112,4.9505e-06,0.00017489,1.2269e-05,0,0.00091777,0.51443
0,0.015128,0,0.040224,0,0.0021861,0,0.0021861,5.1657e-06,0.00017489,1.3129e-05,0,0.00093564,0.51487
0,0.016177,0,0.041273,0,0.0022735,0,0.002361,5.8114e-06,0.00017489,1.4851e-05,0,0.00095243,0.51565
0,0.017051,0,0.042497,0,0.002361,0,0.0024484,6.0267e-06,0.00026233,1.6573e-05,0,0.00097029,0.51644
0,0.018013,0,0.044946,0,0.0024484,0,0.0025359,6.4571e-06,0.00026233,1.7649e-05,0,0.00099418,0.5174
0,0.019412,0,0.046345,0,0.0025359,0,0.0026233,6.6724e-06,0.00026233,1.9371e-05,0,0.0010155,0.51836
0,0.020724,0,0.047744,0,0.0026233,0,0.0027107,6.8876e-06,0.00026233,2.0448e-05,0,0.0010372,0.51941
0,0.022036,0,0.048968,0,0.0027107,0,0.0027982,7.3181e-06,0.00026233,2.1524e-05,0,0.0010523,0.52046
0,0.022998,0,0.051329,0,0.0027982,0,0.0029731,7.5333e-06,0.00026233,2.3246e-05,0,0.0010715,0.52142
0,0.024309,0,0.052903,0,0.0028856,0,0.0030605,8.3943e-06,0.00026233,2.3676e-05,0,0.0010893,0.52204
0,0.025971,0,0.054565,0,0.0029731,0,0.003148,8.8247e-06,0.00026233,2.5398e-05,0,0.00111,0.52291
0,0.027457,0,0.056663,0,0.003148,0,0.0032354,8.8247e-06,0.00034977,2.6905e-05,0,0.0011309,0.52361
0,0.029031,0,0.057712,0,0.0032354,0,0.0033228,9.2552e-06,0.00034977,2.8196e-05,0,0.0011517,0.52475
0,0.031305,0,0.059549,0,0.0033228,0,0.0034103,9.4705e-06,0.00034977,2.9918e-05,0,0.0011724,0.52571
0,0.033228,0,0.061735,0,0.0034103,0,0.0035852,9.4705e-06,0.00043722,3.2716e-05,0,0.0011926,0.52597
0,0.03489,0,0.06462,0,0.0034977,0,0.0036726,9.6857e-06,0.00043722,3.5084e-05,0,0.0012146,0.52702
0,0.036901,0,0.065932,0,0.0035852,0,0.0038475,9.9009e-06,0.00043722,3.6806e-05,0,0.001234,0.52772
0,0.038213,0,0.067594,0,0.0036726,0,0.0040224,1.0547e-05,0.00043722,3.9604e-05,0,0.0012525,0.52824
0,0.039175,0,0.069342,0,0.0037601,0,0.0042847,1.0977e-05,0.00043722,4.0895e-05,0,0.0012712,0.52894
0,0.040836,0,0.070479,0,0.0038475,0,0.0044596,1.1192e-05,0.00043722,4.3263e-05,0,0.0012891,0.52999
0,0.04206,0,0.07319,0,0.0039349,0,0.0046345,1.1408e-05,0.00043722,4.6061e-05,0,0.0013067,0.53061
0,0.044246,0,0.074414,0,0.0040224,0,0.0047219,1.1408e-05,0.00052466,4.7783e-05,0,0.0013278,0.5313
0,0.04652,0,0.076338,0,0.0041098,0,0.0048094,1.2053e-05,0.00052466,5.2948e-05,0,0.0013482,0.53218
0,0.048706,0,0.079486,0,0.0041973,0,0.0048968,1.2484e-05,0.00052466,5.5962e-05,0,0.0013691,0.53253
0,0.051417,0,0.082459,0,0.0042847,0,0.0049843,1.2914e-05,0.00052466,5.9621e-05,0,0.0013907,0.53314
0,0.052816,0,0.084995,0,0.0043722,0,0.0050717,1.3129e-05,0.00052466,6.2419e-05,0,0.0014133,0.53393
0,0.054827,0,0.086831,0,0.0044596,0,0.0051591,1.3775e-05,0.00052466,6.6078e-05,0,0.0014309,0.53498
0,0.056576,0,0.090066,0,0.004547,0,0.0052466,1.4851e-05,0.00052466,6.9952e-05,0,0.0014513,0.53559
0,0.059112,0,0.092515,0,0.0047219,0,0.0055089,1.5497e-05,0.00052466,7.4903e-05,0,0.001472,0.53664
0,0.06121,0,0.094963,0,0.0048968,0,0.0055964,1.6143e-05,0.00052466,7.7486e-05,0,0.0014933,0.53725
0,0.063134,0,0.096537,0,0.0049843,0,0.0059461,1.7004e-05,0.0006121,8.2006e-05,0,0.0015155,0.53751
0,0.064795,0,0.098548,0,0.0051591,0,0.006121,1.808e-05,0.00069955,8.6741e-05,0,0.0015364,0.53804
0,0.066107,0,0.099948,0,0.0052466,0,0.0062085,1.8941e-05,0.00069955,9.3628e-05,0,0.0015562,0.53891
0,0.06873,0,0.10353,0,0.005334,0,0.0062959,1.9802e-05,0.00078699,9.8148e-05,0,0.0015794,0.53952
0,0.070304,0,0.10712,0,0.0055089,0,0.0063834,2.0663e-05,0.00078699,0.00010482,0,0.0015999,0.53987
0,0.072665,0,0.11027,0,0.0056838,0,0.0064708,2.1309e-05,0.00078699,0.00010805,0,0.0016216,0.5404
0,0.074064,0,0.11368,0,0.0057712,0,0.0065582,2.1739e-05,0.00078699,0.00011515,0,0.0016464,0.54092
0,0.0766,0,0.11884,0,0.0060336,0,0.0066457,2.2815e-05,0.00087443,0.00012161,0,0.0016698,0.54206
0,0.079486,0,0.12277,0,0.006121,0,0.006908,2.3676e-05,0.00087443,0.00012957,0,0.0016935,0.5425
0,0.081759,2.1524e-07,0.12679,0,0.0062959,0,0.0069955,2.4107e-05,0.00096187,0.00013517,8.7443e-05,0.001717,0.54302
0,0.08482,2.1524e-07,0.13265,0,0.0063834,0,0.0070829,2.4537e-05,0.00096187,0.00014206,8.7443e-05,0.0017404,0.54355
0,0.088405,2.1524e-07,0.13694,0,0.0064708,0,0.0071703,2.5613e-05,0.00096187,0.00014894,8.7443e-05,0.001766,0.54407
0,0.090766,2.1524e-07,0.14341,0,0.0065582,0,0.0073452,2.6474e-05,0.0010493,0.00015648,0.00017489,0.0017938,0.54416
0,0.092427,4.3048e-07,0.14857,0,0.0066457,0,0.0075201,2.6905e-05,0.0010493,0.00016595,0.00017489,0.0018155,0.54512
0,0.095663,6.4571e-07,0.15311,0,0.0067331,0,0.0076076,2.7335e-05,0.0010493,0.00017305,0.00017489,0.0018446,0.54608
0,0.097849,6.4571e-07,0.15871,0,0.0068206,0,0.007695,2.7981e-05,0.0010493,0.00018058,0.00017489,0.0018655,0.54687
0,0.10003,6.4571e-07,0.16448,0,0.006908,0,0.0077824,2.8411e-05,0.0011368,0.00018941,0.00017489,0.0018889,0.54713
0,0.1038,6.4571e-07,0.16912,0,0.0069955,0,0.0078699,2.9488e-05,0.0012242,0.00019866,0.00017489,0.0019124,0.54757
0,0.10703,6.4571e-07,0.17261,0,0.0070829,0,0.0080448,3.0349e-05,0.0012242,0.00020857,0.00026233,0.0019382,0.54818
0,0.10965,6.4571e-07,0.1762,0,0.0071703,0,0.0082197,3.0779e-05,0.0012242,0.00022213,0.00026233,0.0019619,0.54897
0,0.11298,6.4571e-07,0.18153,0,0.0072578,0,0.0083945,3.2501e-05,0.0012242,0.00023547,0.00026233,0.0019866,0.54949
0,0.11612,8.6095e-07,0.18608,0,0.0073452,0,0.008482,3.3792e-05,0.0012242,0.0002458,0.00026233,0.002009,0.5501
0,0.11866,8.6095e-07,0.1915,0,0.0074327,0,0.0085694,3.4223e-05,0.0012242,0.00025506,0.00026233,0.0020346,0.55063
0,0.12233,8.6095e-07,0.19666,0,0.0075201,0,0.0086569,3.5729e-05,0.0012242,0.00026711,0.00026233,0.0020624,0.55107
0,0.12583,8.6095e-07,0.20243,0,0.0076076,0,0.0087443,3.6375e-05,0.0012242,0.0002783,0.00026233,0.0020882,0.55177
0,0.1302,8.6095e-07,0.20785,0,0.007695,0,0.0088318,3.7667e-05,0.0013116,0.00029014,0.00026233,0.0021158,0.5522
0,0.13379,8.6095e-07,0.21266,0,0.0077824,0,0.0090941,3.9173e-05,0.0013991,0.00030219,0.00026233,0.0021408,0.55282
0,0.13632,1.0762e-06,0.21721,0,0.0079573,0,0.009269,4.0034e-05,0.001574,0.00031597,0.00034977,0.0021634,0.55317
0,0.13982,1.0762e-06,0.22254,0,0.0080448,0,0.0095313,4.1541e-05,0.001574,0.00033168,0.00034977,0.002189,0.55369
0,0.14367,1.2914e-06,0.22639,0,0.0082197,0,0.0096187,4.2187e-05,0.0016614,0.00034847,0.00034977,0.0022116,0.5543
0,0.14874,1.7219e-06,0.23137,0,0.0083945,0,0.0097062,4.4124e-05,0.0017489,0.00036375,0.00034977,0.0022352,0.55456
0,0.15233,1.7219e-06,0.23592,0,0.008482,0,0.0097936,4.5846e-05,0.0017489,0.00038463,0.00034977,0.0022656,0.55474
0,0.15635,1.9371e-06,0.24309,0,0.0087443,0,0.0098811,4.7137e-05,0.0017489,0.00040357,0.00034977,0.0022919,0.55526
0,0.16046,2.1524e-06,0.24781,0,0.0088318,0,0.010056,4.8428e-05,0.0017489,0.000421,0.00034977,0.0023134,0.55544
2.1524e-07,0.16413,2.5829e-06,0.25271,0,0.0089192,0,0.010231,5.015e-05,0.0019237,0.00043758,0.00034977,0.0023381,0.55579
2.1524e-07,0.16868,3.4438e-06,0.25656,0,0.0090941,0,0.010493,5.2088e-05,0.0019237,0.00045953,0.00034977,0.002365,0.55605
2.1524e-07,0.17366,3.659e-06,0.2618,0,0.009269,0,0.010668,5.3594e-05,0.0020112,0.00048149,0.00052466,0.0023941,0.55666
2.1524e-07,0.17812,4.0895e-06,0.26723,0,0.0093564,0,0.010756,5.5531e-05,0.0020112,0.00049892,0.00052466,0.0024238,0.55728
2.1524e-07,0.18249,5.1657e-06,0.27352,0,0.0094439,0,0.01093,5.6608e-05,0.0020112,0.00052088,0.0006121,0.0024539,0.55754
6.4571e-07,0.18643,6.6724e-06,0.27973,0,0.0095313,0,0.011105,5.7684e-05,0.0020112,0.00054391,0.00069955,0.0024838,0.55832
6.4571e-07,0.19054,8.6095e-06,0.28629,0,0.0096187,0,0.011193,5.9836e-05,0.0020986,0.00056866,0.00069955,0.0025159,0.55876
6.4571e-07,0.19474,9.6857e-06,0.29293,0,0.0097062,0,0.011455,6.0912e-05,0.0020986,0.00058997,0.00078699,0.0025415,0.55946
6.4571e-07,0.19937,1.1838e-05,0.29888,0,0.0097936,0,0.011717,6.2849e-05,0.0020986,0.00061579,0.00078699,0.0025723,0.55999
6.4571e-07,0.20462,1.3345e-05,0.30518,0,0.0098811,0,0.01198,6.4787e-05,0.0020986,0.00063969,0.00087443,0.0026016,0.56051
6.4571e-07,0.20899,1.6358e-05,0.31077,0,0.0099685,0,0.012242,6.6508e-05,0.0021861,0.00066358,0.00087443,0.0026328,0.56112
8.6095e-07,0.21406,1.7649e-05,0.31628,0,0.010056,0,0.012417,6.9307e-05,0.0021861,0.00069263,0.00087443,0.0026603,0.56147
8.6095e-07,0.21939,2.0232e-05,0.32039,0,0.010143,0,0.012504,7.1028e-05,0.0021861,0.00071911,0.00087443,0.0026885,0.56191
8.6095e-07,0.22412,2.3246e-05,0.32599,0,0.010231,0,0.012679,7.4687e-05,0.002361,0.00074451,0.00087443,0.0027137,0.56261
8.6095e-07,0.22954,2.6905e-05,0.33272,0,0.010318,0,0.012854,7.5979e-05,0.002361,0.00077399,0.00087443,0.0027387,0.56305
8.6095e-07,0.23487,2.9488e-05,0.33849,0,0.010406,0,0.013116,7.8347e-05,0.002361,0.00080219,0.00087443,0.0027658,0.56357
8.6095e-07,0.23977,3.4008e-05,0.34426,0,0.010493,0,0.013291,8.0929e-05,0.0024484,0.00083491,0.00096187,0.0027964,0.56418
1.0762e-06,0.24475,3.8958e-05,0.35073,0,0.010581,0,0.013379,8.2867e-05,0.0024484,0.00086719,0.00096187,0.002828,0.56436
1.0762e-06,0.25,4.3263e-05,0.35528,0,0.010843,0,0.013554,8.3943e-05,0.0026233,0.00089797,0.0010493,0.0028588,0.56462
1.2914e-06,0.25463,4.6922e-05,0.36114,0,0.011018,0,0.013641,8.8678e-05,0.0026233,0.00093413,0.0011368,0.0028909,0.56488
1.2914e-06,0.25936,5.3594e-05,0.36586,0,0.011105,0,0.013816,9.04e-05,0.0026233,0.00097029,0.0012242,0.0029188,0.56558
1.5067e-06,0.26434,5.7468e-05,0.37067,0,0.011193,0,0.014078,9.3413e-05,0.0027982,0.0010032,0.0012242,0.0029496,0.56611
2.1524e-06,0.26854,6.4356e-05,0.37688,0,0.01128,0,0.014253,9.5566e-05,0.0027982,0.001043,0.0013116,0.0029795,0.56628
2.5829e-06,0.27361,7.1028e-05,0.38326,0,0.011368,0,0.014341,9.8148e-05,0.0028856,0.0010794,0.0013991,0.0030114,0.56654
2.7981e-06,0.27886,7.684e-05,0.38851,0,0.011542,0,0.014428,0.00010202,0.0029731,0.0011162,0.0014865,0.0030437,0.56681
4.0895e-06,0.28463,8.5449e-05,0.39437,0,0.01163,0,0.014603,0.0001059,0.003148,0.0011606,0.001574,0.003074,0.56724
4.52e-06,0.2911,9.3628e-05,0.40023,0,0.011717,0,0.014953,0.00010913,0.0033228,0.0012012,0.0017489,0.0031031,0.56759
6.2419e-06,0.29678,0.00010396,0.40495,0,0.011805,0,0.01504,0.00011192,0.0033228,0.0012458,0.0019237,0.0031392,0.56794
7.5333e-06,0.30386,0.00011386,0.4095,0,0.011892,0,0.015128,0.00011472,0.0034977,0.001291,0.0020986,0.00317,0.56838
8.6095e-06,0.31069,0.00012505,0.41396,0,0.01198,0,0.015303,0.00011817,0.0035852,0.0013375,0.0022735,0.0032088,0.56864
1.0116e-05,0.31777,0.00013646,0.41912,0,0.012067,0,0.015652,0.00012053,0.0035852,0.0013902,0.0025359,0.0032393,0.56917
1.2269e-05,0.32345,0.00014572,0.42629,0,0.012155,0,0.015915,0.00012312,0.0035852,0.0014406,0.0025359,0.0032686,0.56969
1.4851e-05,0.32922,0.00015906,0.43057,0,0.012242,0,0.016002,0.00012462,0.0035852,0.0014899,0.0025359,0.0033041,0.5703
1.7865e-05,0.33604,0.00017477,0.43748,0,0.012417,0,0.016352,0.00012957,0.0035852,0.0015439,0.0029731,0.0033386,0.57065
2.0017e-05,0.3419,0.0001935,0.4429,0,0.012504,0,0.016527,0.00013388,0.0036726,0.0016003,0.0033228,0.0033747,0.57109
2.2385e-05,0.34619,0.00020727,0.44876,0,0.012592,0,0.016614,0.00013603,0.0036726,0.0016567,0.0033228,0.0034132,0.57127
2.6905e-05,0.35161,0.00022665,0.45409,0,0.012679,0,0.016789,0.00014012,0.0038475,0.0017146,0.0035852,0.0034479,0.57162
3.1425e-05,0.35817,0.00024408,0.45881,0,0.012767,0,0.016877,0.00014464,0.0038475,0.0017729,0.0039349,0.0034815,0.57179
3.5945e-05,0.36289,0.00026539,0.46187,0,0.012854,0,0.016964,0.00014722,0.0038475,0.0018308,0.0041098,0.0035202,0.57214
4.0034e-05,0.36936,0.00028261,0.46502,0,0.012942,0,0.017139,0.0001526,0.0038475,0.0018952,0.004547,0.0035531,0.57258
4.4985e-05,0.37566,0.00030757,0.46861,0,0.013029,0,0.017226,0.00015755,0.0038475,0.001961,0.0046345,0.0035906,0.57284
5.1227e-05,0.38099,0.00033104,0.47079,0,0.013116,0,0.017314,0.00016143,0.0038475,0.0020275,0.0048094,0.0036274,0.57363
5.6177e-05,0.38729,0.00035622,0.47578,0,0.013204,0,0.017489,0.00016595,0.0041098,0.0020943,0.0050717,0.0036595,0.57415
6.4141e-05,0.39367,0.00037817,0.4791,0,0.013379,0,0.017576,0.00017004,0.0041973,0.0021552,0.0051591,0.0036952,0.5745
6.9307e-05,0.399,0.00040163,0.48269,0,0.013554,0,0.017751,0.0001752,0.0041973,0.0022281,0.0054215,0.0037292,0.57494
7.5333e-05,0.40574,0.00043284,0.4875,0,0.013641,0,0.018013,0.000178,0.0044596,0.002299,0.0058587,0.0037649,0.57538
8.2651e-05,0.41125,0.0004647,0.49292,0,0.013729,0,0.018101,0.00018424,0.004547,0.0023689,0.0060336,0.0038017,0.57573
9.3844e-05,0.4171,0.00049246,0.49755,0,0.013816,0,0.018363,0.00019005,0.0048094,0.0024488,0.0063834,0.0038398,0.57616
0.00010202,0.42349,0.00052604,0.5014,0,0.013903,0,0.018538,0.00019544,0.0049843,0.0025286,0.0067331,0.0038766,0.57634
0.00011278,0.42908,0.00056414,0.50455,0,0.014078,0,0.018625,0.00020082,0.0051591,0.0026059,0.0070829,0.0039137,0.57651
0.00012677,0.43416,0.00060288,0.50936,0,0.014166,0,0.0188,0.00020706,0.0051591,0.0026898,0.0070829,0.0039481,0.57669
0.00014055,0.44036,0.00064378,0.5146,0,0.014253,0,0.018888,0.00021158,0.0051591,0.0027738,0.0071703,0.0039888,0.57739
0.00015798,0.44596,0.00068596,0.5181,0,0.014341,0,0.01915,0.00021761,0.0051591,0.0028629,0.0077824,0.0040288,0.57774
0.00017241,0.45156,0.00073116,0.52099,0,0.014516,0,0.019237,0.00022342,0.0051591,0.0029552,0.0082197,0.0040654,0.57861
0.00019027,0.45654,0.00077658,0.52457,0,0.014603,0,0.019412,0.00022837,0.0051591,0.0030508,0.0085694,0.0040988,0.57879
0.00020878,0.46091,0.0008291,0.52982,0,0.01469,0,0.019587,0.0002359,0.0051591,0.0031481,0.0090066,0.0041375,0.57922
0.00023181,0.46572,0.00088678,0.53489,0,0.014778,0,0.019675,0.00024279,0.005334,0.0032479,0.0094439,0.004176,0.57966
0.00025699,0.47106,0.0009436,0.54075,0,0.014865,0,0.020024,0.00024881,0.005334,0.003351,0.0096187,0.0042152,0.58001
0.00028175,0.4756,0.0010099,0.54591,0,0.014953,0,0.020199,0.00025527,0.0054215,0.0034627,0.0098811,0.0042512,0.58045
0.00031382,0.48033,0.0010943,0.55168,0,0.015128,0,0.020549,0.00026259,0.0055964,0.0035723,0.010756,0.004289,0.58071
0.00034782,0.48409,0.0011733,0.5585,0,0.015215,0,0.020637,0.00027141,0.0055964,0.0036823,0.01128,0.0043291,0.58123
0.00039109,0.48846,0.0012606,0.56313,0,0.015303,0,0.020899,0.00027959,0.0055964,0.0037931,0.01198,0.0043713,0.58158
0.0004337,0.49362,0.0013536,0.56663,0,0.015477,0,0.021249,0.0002867,0.0057712,0.0039107,0.012592,0.0044083,0.58202
0.00047761,0.49886,0.0014688,0.57188,0,0.015565,0,0.021598,0.00029423,0.006121,0.0040292,0.013466,0.0044472,0.5822
0.00052626,0.50359,0.0015977,0.57599,0,0.01574,0,0.021773,0.00030198,0.0064708,0.0041541,0.014341,0.0044901,0.58246
0.00058652,0.50665,0.0017434,0.58036,0,0.015915,0,0.022036,0.00030951,0.0066457,0.0042802,0.015565,0.004528,0.58281
0.00065518,0.51242,0.0019064,0.58508,0,0.016002,0,0.022123,0.00031532,0.0066457,0.0044089,0.016702,0.0045701,0.58333
0.00073934,0.51749,0.0021332,0.58945,0,0.01609,0,0.022385,0.00032329,0.0067331,0.0045437,0.017226,0.0046087,0.5836
0.00082888,0.52326,0.0023698,0.59601,0,0.016439,0,0.02256,0.00033233,0.006908,0.0046711,0.017926,0.0046534,0.58377
0.00093607,0.52912,0.0026814,0.60135,0,0.016702,0,0.022823,0.00034008,0.0069955,0.0048235,0.018888,0.0046907,0.58403
0.0010525,0.53454,0.0030837,0.60939,0,0.016789,0,0.022998,0.00034976,0.0069955,0.0049739,0.020112,0.0047389,0.58421
0.0011834,0.53847,0.003591,0.61945,0,0.016964,0,0.023085,0.00035816,0.0070829,0.005119,0.021598,0.0047787,0.58499
0.0013405,0.54381,0.0042632,0.62819,0,0.017139,0,0.023522,0.00036461,0.0072578,0.0052707,0.023172,0.00482,0.58526
0.0015209,0.54871,0.0050762,0.63431,0,0.017226,0,0.02361,0.00037494,0.0073452,0.0054238,0.024309,0.0048639,0.58561
0.0017266,0.55395,0.0061351,0.64183,0,0.017401,0,0.023959,0.00038484,0.0074327,0.0055822,0.025359,0.0049005,0.58587
0.0019703,0.55876,0.0074896,0.65031,0,0.017489,0,0.024134,0.00039539,0.0075201,0.0057428,0.026408,0.0049526,0.58604
0.0022656,0.56506,0.0093213,0.6588,0,0.017576,0,0.024397,0.00040658,0.0076076,0.0059149,0.027632,0.0049959,0.58666
0.002588,0.57197,0.011758,0.66885,0,0.017751,0,0.024484,0.00041498,0.0077824,0.0060945,0.028769,0.0050363,0.58692
0.0029765,0.58106,0.014942,0.68048,0,0.017838,0,0.024659,0.00042488,0.0079573,0.0062626,0.029643,0.0050777,0.58736
0.0034175,0.58832,0.019438,0.69124,0,0.017926,0,0.024834,0.00043973,0.0080448,0.0064395,0.03113,0.0051244,0.58779
0.0039466,0.5947,0.025357,0.70435,0,0.018013,0,0.025184,0.00045221,0.0082197,0.0066254,0.032179,0.0051704,0.58823
0.0045721,0.60091,0.033264,0.71756,0,0.018101,0,0.025621,0.00046534,0.008482,0.006811,0.033141,0.0052135,0.58849
0.0053241,0.60616,0.043943,0.73356,0,0.018188,0,0.025883,0.00047718,0.0085694,0.0070092,0.03489,0.005257,0.58867
0.0061685,0.6135,0.057981,0.75044,0,0.018276,0,0.025971,0.00048859,0.0087443,0.0072126,0.036376,0.0053007,0.5891
0.0071489,0.61962,0.076073,0.77308,0,0.018363,0,0.026058,0.00049935,0.0090066,0.0074175,0.037688,0.0053413,0.58945
0.008295,0.62583,0.099205,0.79521,0,0.018451,0,0.026146,0.00051291,0.0090066,0.0076218,0.038475,0.0053908,0.58989
0.0096472,0.63318,0.12755,0.81768,0,0.018538,0,0.026408,0.00052496,0.009269,0.0078207,0.039874,0.0054391,0.59033
0.011145,0.63947,0.16147,0.83902,0,0.018625,0,0.026583,0.00053702,0.0094439,0.0080393,0.041011,0.0054871,0.59085
0.012983,0.64629,0.20127,0.86044,0,0.018713,0,0.026758,0.00054907,0.0095313,0.0082518,0.042148,0.0055303,0.59138
0.015053,0.65399,0.246,0.88169,0,0.018888,0,0.026932,0.00056392,0.0097062,0.008495,0.043459,0.0055755,0.59173
0.017455,0.66194,0.29503,0.90224,0,0.019063,0,0.027107,0.0005805,0.0099685,0.0087191,0.044771,0.0056265,0.59225
0.020263,0.67078,0.34639,0.92008,0,0.01915,0,0.02737,0.00059685,0.010056,0.0089588,0.04617,0.0056784,0.59234
0.023397,0.67935,0.3993,0.93451,0,0.019325,0,0.027632,0.00061106,0.010318,0.0092046,0.047831,0.0057197,0.59278
0.027042,0.68827,0.45215,0.9478,0,0.019412,0,0.027982,0.0006244,0.010406,0.0094612,0.049493,0.0057735,0.59313
0.031204,0.69675,0.50337,0.95829,0,0.0195,0,0.028244,0.00064248,0.010668,0.0097223,0.052816,0.0058224,0.59365
0.035918,0.70742,0.55233,0.96616,0,0.019675,0,0.028419,0.00065583,0.01093,0.0099782,0.054477,0.0058635,0.59374
0.041317,0.71668,0.59888,0.97455,0,0.019762,0,0.028594,0.00067003,0.011193,0.010238,0.056925,0.0059119,0.59444
0.047385,0.72761,0.64291,0.98129,0,0.019937,2.1524e-07,0.028769,0.00068941,0.01128,0.01051,0.058499,0.0059649,0.59488
0.054301,0.73785,0.68429,0.9861,0,0.020024,2.1524e-07,0.029468,0.00070555,0.011368,0.010781,0.059811,0.0060105,0.59514
0.06207,0.7472,0.72342,0.98977,0,0.020199,2.1524e-07,0.029731,0.00072277,0.011455,0.011069,0.061997,0.0060594,0.59566
0.070794,0.75874,0.76067,0.99379,0,0.020374,2.1524e-07,0.029906,0.00074235,0.011542,0.011359,0.06462,0.006111,0.59619
0.080716,0.76994,0.79627,0.99624,0,0.020462,2.1524e-07,0.030168,0.00075807,0.011717,0.011667,0.066719,0.0061655,0.59645
0.09169,0.78174,0.83024,0.99808,0,0.020549,2.1524e-07,0.03043,0.00077529,0.011717,0.011978,0.068381,0.0062163,0.59689
0.10385,0.7932,0.86197,0.99895,0,0.020637,2.1524e-07,0.031042,0.00079724,0.012155,0.012284,0.070654,0.0062664,0.59715
0.11733,0.8029,0.89069,0.99965,0,0.020811,2.1524e-07,0.031392,0.00081467,0.012155,0.012588,0.073627,0.006311,0.5975
0.13236,0.81296,0.91659,0.99983,0,0.020899,2.1524e-07,0.031829,0.00083232,0.012592,0.012888,0.075201,0.0063611,0.59776
0.14893,0.82581,0.94031,0.99991,0,0.020986,2.1524e-07,0.032179,0.00085234,0.012679,0.013216,0.0773,0.0064173,0.59802
0.16703,0.83648,0.96127,1,0,0.021161,2.1524e-07,0.032354,0.00087494,0.012854,0.013555,0.079748,0.0064705,0.59829
0.18665,0.84864,0.97833,1,0,0.021249,2.1524e-07,0.032791,0.00089496,0.013291,0.013893,0.081934,0.0065247,0.59872
0.20792,0.86035,0.99049,1,0,0.021336,4.3048e-07,0.033054,0.00091885,0.013554,0.014246,0.08482,0.0065757,0.59899
0.23085,0.87207,0.99731,1,0,0.021424,4.3048e-07,0.033403,0.0009421,0.013903,0.014591,0.086306,0.0066259,0.59942
0.25585,0.88615,1,1,0,0.021598,4.3048e-07,0.033753,0.00096297,0.013991,0.014961,0.08858,0.0066864,0.59951
0.28276,0.89717,0,0,0,0.021773,4.3048e-07,0.033928,0.00098708,0.014253,0.015353,0.090679,0.0067372,0.6003
0.31136,0.90775,0,0,0,0.022036,4.3048e-07,0.034365,0.0010103,0.014516,0.015735,0.093477,0.0067927,0.60108
0.34168,0.91693,0,0,0,0.022123,4.3048e-07,0.034453,0.0010372,0.01469,0.01613,0.095663,0.0068461,0.60143
0.37388,0.92733,0,0,0,0.022211,4.3048e-07,0.034802,0.0010609,0.015303,0.01652,0.0968,0.0068988,0.60222
0.40772,0.93625,0,0,0,0.022298,4.3048e-07,0.035065,0.0010811,0.015565,0.016926,0.099335,0.0069539,0.6024
0.44304,0.94447,0,0,0,0.022473,4.3048e-07,0.03524,0.0011065,0.015652,0.017348,0.10143,0.0070062,0.60283
0.47958,0.95287,0,0,0,0.02256,4.3048e-07,0.035414,0.0011339,0.015915,0.017769,0.10423,0.0070591,0.60327
0.517,0.95943,0,0,0,0.022648,4.3048e-07,0.035677,0.0011593,0.01609,0.018208,0.10624,0.0071149,0.60362
0.55453,0.9659,0,0,0,0.022735,4.3048e-07,0.035939,0.0011845,0.016264,0.018641,0.10869,0.0071694,0.60388
0.59314,0.97342,0,0,0,0.02291,4.3048e-07,0.036114,0.0012105,0.016264,0.01908,0.11088,0.0072262,0.60432
0.63306,0.97928,0,0,0,0.022998,4.3048e-07,0.036726,0.0012346,0.016439,0.019543,0.11315,0.0072851,0.60441
0.67268,0.98487,0,0,0,0.023085,4.3048e-07,0.036901,0.0012606,0.016527,0.020023,0.11516,0.0073411,0.60493
0.71136,0.98854,0,0,0,0.02326,8.6095e-07,0.037163,0.0012884,0.016614,0.0205,0.11752,0.0074061,0.60537
0.74861,0.99204,0,0,0,0.023435,8.6095e-07,0.037426,0.0013089,0.016702,0.021001,0.12006,0.0074634,0.60554
0.78458,0.99572,0,0,0,0.023522,8.6095e-07,0.037688,0.0013368,0.016789,0.021499,0.12329,0.0075232,0.60598
0.81904,0.99773,0,0,0,0.02361,8.6095e-07,0.038125,0.0013687,0.016964,0.021995,0.12461,0.0075762,0.60607
0.85177,0.99878,0,0,0,0.023785,8.6095e-07,0.038562,0.0013969,0.017139,0.022488,0.12714,0.0076347,0.60651
0.8813,0.99948,0,0,0,0.023959,8.6095e-07,0.038825,0.0014285,0.017314,0.023011,0.12959,0.0076917,0.60659
0.90783,0.99974,0,0,0,0.024134,8.6095e-07,0.038912,0.0014595,0.017576,0.023536,0.1323,0.0077443,0.60686
0.93221,0.99983,0,0,0,0.024484,8.6095e-07,0.039349,0.001492,0.017838,0.024076,0.13475,0.0078037,0.60703
0.95415,1,0,0,0,0.024572,8.6095e-07,0.039524,0.0015254,0.018101,0.024621,0.13799,0.0078637,0.60712
0.97273,1,0,0,0,0.024834,8.6095e-07,0.039787,0.0015598,0.018188,0.025176,0.14061,0.007927,0.60738
0.9864,1,0,0,0,0.024921,8.6095e-07,0.039962,0.0015936,0.018538,0.025733,0.14419,0.0079821,0.60756
0.99518,1,0,0,0,0.025009,1.0762e-06,0.040136,0.001625,0.018888,0.026289,0.1483,0.0080458,0.60799
0.9989,1,0,0,0,0.025096,1.0762e-06,0.040224,0.0016642,0.01915,0.026882,0.15206,0.0081084,0.60878
1,1,0,0,0,0.025184,1.0762e-06,0.040311,0.0017015,0.0195,0.027481,0.15504,0.0081726,0.60913
0,0,0,0,0,0.025708,1.0762e-06,0.040574,0.0017439,0.01985,0.028072,0.15792,0.008232,0.60965
0,0,0,0,0,0.025796,1.2914e-06,0.040661,0.001782,0.020024,0.028691,0.16168,0.0082966,0.60983
0,0,0,0,0,0.025971,1.2914e-06,0.040923,0.00182,0.020287,0.029324,0.16422,0.0083613,0.61035
0,0,0,0,0,0.026058,1.2914e-06,0.041273,0.001859,0.020462,0.029928,0.16728,0.0084205,0.61062
0,0,0,0,0,0.026233,1.2914e-06,0.04171,0.0019033,0.020549,0.030567,0.16964,0.0084832,0.61088
0,0,0,0,0,0.026408,1.2914e-06,0.04206,0.0019408,0.020724,0.031229,0.17261,0.008554,0.61123
0,0,0,0,0,0.026495,1.2914e-06,0.042585,0.0019823,0.020899,0.031878,0.17471,0.0086185,0.6114
0,0,0,0,0,0.026758,1.2914e-06,0.04276,0.0020295,0.020899,0.032546,0.17795,0.0086857,0.61175
0,0,0,0,0,0.026932,1.2914e-06,0.043022,0.0020751,0.021161,0.033247,0.18022,0.008746,0.61228
0,0,0,0,0,0.02702,1.2914e-06,0.043459,0.0021188,0.021249,0.033929,0.18381,0.0088052,0.61236
0,0,0,0,0,0.027107,1.2914e-06,0.043634,0.0021636,0.021686,0.034631,0.18652,0.0088697,0.6128
0,0,0,0,0,0.027282,1.2914e-06,0.044246,0.0022126,0.022211,0.035344,0.18931,0.0089321,0.61341
0,0,0,0,0,0.027457,1.2914e-06,0.044683,0.0022634,0.022473,0.036068,0.1922,0.0090036,0.61368
0,0,0,0,0,0.027719,1.2914e-06,0.045033,0.0023123,0.022735,0.036822,0.19526,0.0090738,0.6142
0,0,0,0,0,0.027894,1.5067e-06,0.045383,0.0023569,0.022998,0.037559,0.19955,0.0091373,0.61455
0,0,0,0,0,0.028244,1.5067e-06,0.04582,0.0024046,0.023435,0.038349,0.20199,0.0092068,0.6149
0,0,0,0,0,0.028332,1.5067e-06,0.046345,0.0024539,0.023697,0.039127,0.20514,0.0092776,0.61499
0,0,0,0,0,0.028419,1.9371e-06,0.046607,0.0025036,0.023872,0.039937,0.20803,0.009351,0.61534
0,0,0,0,0,0.028681,1.9371e-06,0.046957,0.0025547,0.024397,0.040739,0.21065,0.0094132,0.61542
0,0,0,0,0,0.029031,1.9371e-06,0.047044,0.0026076,0.024572,0.041586,0.21354,0.0094862,0.61595
0,0,0,0,0,0.029206,1.9371e-06,0.047394,0.0026634,0.024746,0.042442,0.21712,0.0095544,0.61604
0,0,0,0,0,0.029293,1.9371e-06,0.047919,0.0027238,0.025009,0.04327,0.21983,0.0096239,0.61647
0,0,0,0,0,0.029468,1.9371e-06,0.048531,0.0027843,0.025446,0.044111,0.22324,0.0096926,0.61682
0,0,0,0,0,0.029731,1.9371e-06,0.048881,0.0028366,0.025446,0.044985,0.2256,0.0097627,0.61717
0,0,0,0,0,0.029993,1.9371e-06,0.049143,0.0028909,0.025883,0.045845,0.22954,0.0098305,0.61787
0,0,0,0,0,0.03043,1.9371e-06,0.049231,0.0029481,0.02632,0.046708,0.23321,0.009899,0.61822
0,0,0,0,0,0.03078,1.9371e-06,0.049493,0.0030092,0.02667,0.047605,0.23776,0.0099739,0.61831
0,0,0,0,0,0.030955,1.9371e-06,0.050455,0.0030745,0.027807,0.048507,0.24169,0.010048,0.6184
0,0,0,0,0,0.031217,1.9371e-06,0.051067,0.0031425,0.028157,0.049401,0.24554,0.010114,0.6184
0,0,0,0,0,0.031392,1.9371e-06,0.051329,0.0032103,0.028506,0.050331,0.24878,0.010182,0.61866
0,0,0,0,0,0.031567,1.9371e-06,0.052116,0.0032738,0.028856,0.051267,0.25236,0.010248,0.61901
0,0,0,0,0,0.031742,1.9371e-06,0.052378,0.0033375,0.029031,0.052232,0.2556,0.010319,0.61936
0,0,0,0,0,0.032092,2.1524e-06,0.052816,0.0034109,0.029381,0.053201,0.25944,0.010389,0.62006
0,0,0,0,0,0.032267,2.3676e-06,0.05334,0.003475,0.029556,0.054168,0.26285,0.010466,0.6205
0,0,0,0,0,0.032354,2.3676e-06,0.05404,0.0035441,0.029731,0.055142,0.26635,0.010537,0.62058
0,0,0,0,0,0.032529,2.5829e-06,0.054477,0.0036082,0.03008,0.056155,0.27011,0.010613,0.62085
0,0,0,0,0,0.032704,2.5829e-06,0.054827,0.0036773,0.030518,0.057156,0.27352,0.010686,0.62128
0,0,0,0,0,0.032879,2.5829e-06,0.054914,0.0037449,0.030955,0.058192,0.27746,0.01076,0.62163
0,0,0,0,0,0.032966,2.5829e-06,0.055439,0.0038181,0.031042,0.059244,0.28165,0.010835,0.62181
0,0,0,0,0,0.033054,2.5829e-06,0.055526,0.0038921,0.031305,0.060288,0.28541,0.01092,0.62225
0,0,0,0,0,0.033228,2.7981e-06,0.056401,0.0039737,0.031917,0.061315,0.28979,0.011,0.62251
0,0,0,0,0,0.033403,2.7981e-06,0.056925,0.0040538,0.032179,0.062375,0.29355,0.011071,0.62303
0,0,0,0,0,0.033578,2.7981e-06,0.057275,0.00413,0.032354,0.063473,0.29722,0.01115,0.62338
0,0,0,0,0,0.033841,2.7981e-06,0.057625,0.0042124,0.032704,0.064595,0.30063,0.011236,0.62373
0,0,0,0,0,0.033928,2.7981e-06,0.05815,0.0042936,0.033141,0.065708,0.30369,0.011313,0.62399
0,0,0,0,0,0.034015,2.7981e-06,0.058499,0.0043792,0.033578,0.066839,0.3078,0.011391,0.62426
0,0,0,0,0,0.034103,2.7981e-06,0.058849,0.0044608,0.034365,0.067968,0.3113,0.011475,0.62452
0,0,0,0,0,0.034278,2.7981e-06,0.059199,0.0045529,0.035065,0.069143,0.31689,0.011557,0.62478
0,0,0,0,0,0.034365,2.7981e-06,0.059811,0.0046412,0.035502,0.070268,0.32048,0.011643,0.62496
0,0,0,0,0,0.03454,3.0133e-06,0.059986,0.0047318,0.035764,0.071427,0.3245,0.011722,0.62531
0,0,0,0,0,0.034627,3.0133e-06,0.060423,0.0048256,0.036376,0.072626,0.32817,0.011805,0.62574
0,0,0,0,0,0.034977,3.0133e-06,0.061035,0.0049186,0.036639,0.073817,0.33228,0.011889,0.62592
0,0,0,0,0,0.035065,3.2286e-06,0.061473,0.0050084,0.036814,0.075023,0.33631,0.011969,0.62627
0,0,0,0,0,0.035327,3.2286e-06,0.061997,0.0051059,0.037163,0.076247,0.34059,0.012053,0.62662
0,0,0,0,0,0.035677,3.4438e-06,0.062872,0.0052019,0.037426,0.077505,0.34558,0.012139,0.62705
0,0,0,0,0,0.036201,3.659e-06,0.063047,0.0053063,0.037775,0.078784,0.34942,0.012225,0.62749
0,0,0,0,0,0.036289,3.659e-06,0.063484,0.0054132,0.038125,0.080014,0.35371,0.012312,0.62767
0,0,0,0,0,0.036639,3.659e-06,0.063921,0.0055152,0.039,0.081315,0.35887,0.012393,0.62793
0,0,0,0,0,0.036814,3.659e-06,0.064533,0.0056181,0.039262,0.082629,0.36315,0.012466,0.62828
0,0,0,0,0,0.037338,3.659e-06,0.065058,0.0057324,0.039612,0.083944,0.36805,0.01256,0.62907
0,0,0,0,0,0.037601,3.659e-06,0.06532,0.0058433,0.040486,0.085228,0.37277,0.012643,0.62933
0,0,0,0,0,0.03795,4.0895e-06,0.065757,0.0059586,0.041011,0.086575,0.37723,0.012727,0.62968
0,0,0,0,0,0.038038,4.0895e-06,0.066457,0.0060738,0.041098,0.087923,0.38134,0.012818,0.63003
0,0,0,0,0,0.038213,4.0895e-06,0.067419,0.0061859,0.041798,0.089301,0.38624,0.012898,0.63081
0,0,0,0,0,0.038475,4.0895e-06,0.068118,0.0063011,0.042235,0.090679,0.39052,0.012987,0.63143
0,0,0,0,0,0.038737,4.0895e-06,0.068555,0.0064184,0.043022,0.092042,0.39586,0.013077,0.63151
0,0,0,0,0,0.038912,4.0895e-06,0.068905,0.006543,0.043109,0.093417,0.40023,0.013163,0.63178
0,0,0,0,0,0.039262,4.0895e-06,0.069255,0.0066674,0.043722,0.094828,0.4046,0.013253,0.63186
0,0,0,0,0,0.039612,4.0895e-06,0.069867,0.0067976,0.043984,0.096242,0.40906,0.013345,0.63213
0,0,0,0,0,0.039787,4.3048e-06,0.070129,0.006922,0.044596,0.097674,0.41396,0.013437,0.63248
0,0,0,0,0,0.040136,4.9505e-06,0.070479,0.0070439,0.045208,0.099118,0.41807,0.013524,0.63283
0,0,0,0,0,0.040399,4.9505e-06,0.071266,0.0071795,0.045558,0.10055,0.42226,0.01361,0.63326
0,0,0,0,0,0.040749,4.9505e-06,0.071878,0.0073116,0.045908,0.10201,0.42768,0.013702,0.63344
0,0,0,0,0,0.040836,4.9505e-06,0.072315,0.0074369,0.04617,0.1035,0.43249,0.013801,0.63344
0,0,0,0,0,0.041186,5.5962e-06,0.072928,0.0075807,0.046782,0.10497,0.4373,0.013886,0.63353
0,0,0,0,0,0.041623,5.8114e-06,0.073802,0.0077292,0.047219,0.10648,0.44115,0.013985,0.6337
0,0,0,0,0,0.04206,5.8114e-06,0.074414,0.0078687,0.047919,0.10798,0.44579,0.014084,0.63379
0,0,0,0,0,0.042497,5.8114e-06,0.075201,0.0080219,0.048531,0.10951,0.44981,0.014176,0.63396
0,0,0,0,0,0.042847,5.8114e-06,0.075988,0.0081749,0.049318,0.11107,0.45444,0.014268,0.63449
0,0,0,0,0,0.043022,6.0267e-06,0.076863,0.0083207,0.049843,0.11262,0.4582,0.014359,0.63484
0,0,0,0,0,0.043372,6.2419e-06,0.077037,0.0084799,0.050542,0.11418,0.46327,0.014451,0.6351
0,0,0,0,0,0.043896,6.2419e-06,0.077737,0.0086399,0.050717,0.11578,0.46738,0.014545,0.63562
0,0,0,0,0,0.044159,6.2419e-06,0.078524,0.0087998,0.051417,0.11738,0.47176,0.014643,0.6365
0,0,0,0,0,0.044421,6.4571e-06,0.079049,0.0089713,0.052466,0.11898,0.47622,0.014751,0.63659
0,0,0,0,0,0.045121,6.8876e-06,0.079661,0.0091263,0.052816,0.12058,0.48006,0.014838,0.63685
0,0,0,0,0,0.045383,7.3181e-06,0.080185,0.0092925,0.05334,0.12219,0.48461,0.014934,0.63755
0,0,0,0,0,0.045733,7.9638e-06,0.08106,0.0094659,0.053515,0.12383,0.48846,0.015029,0.63755
0,0,0,0,0,0.045908,8.179e-06,0.081759,0.0096353,0.054127,0.12551,0.49257,0.015131,0.6379
0,0,0,0,0,0.045995,8.3943e-06,0.082371,0.0098142,0.054565,0.1272,0.49589,0.015235,0.63816
0,0,0,0,0,0.046257,8.3943e-06,0.082896,0.009995,0.055352,0.1289,0.5,0.015331,0.63825
0,0,0,0,0,0.046607,8.6095e-06,0.083071,0.010167,0.055789,0.13066,0.50324,0.015426,0.63825
0,0,0,0,0,0.047132,8.6095e-06,0.083333,0.010356,0.056488,0.13237,0.50743,0.015532,0.63842
0,0,0,0,0,0.047657,9.04e-06,0.084295,0.010537,0.057363,0.13409,0.51198,0.015634,0.6386
0,0,0,0,0,0.047919,9.04e-06,0.08482,0.010727,0.057887,0.13585,0.51574,0.015739,0.63921
0,0,0,0,0,0.048181,9.04e-06,0.085694,0.010924,0.058499,0.13761,0.52064,0.015843,0.63965
0,0,0,0,0,0.048444,9.04e-06,0.086481,0.011117,0.059199,0.13937,0.52448,0.015947,0.64017
0,0,0,0,0,0.048793,9.2552e-06,0.087093,0.011318,0.059811,0.14113,0.52842,0.016054,0.64061
0,0,0,0,0,0.049231,9.6857e-06,0.087793,0.011517,0.060073,0.14295,0.53262,0.016162,0.64087
0,0,0,0,0,0.049318,9.6857e-06,0.089192,0.011731,0.06086,0.14476,0.53655,0.016266,0.64087
0,0,0,0,0,0.04993,9.6857e-06,0.089804,0.011929,0.061385,0.14654,0.54022,0.016369,0.64105
0,0,0,0,0,0.050192,9.9009e-06,0.090591,0.01215,0.06226,0.14837,0.54337,0.016468,0.64122
0,0,0,0,0,0.05028,1.0116e-05,0.091116,0.012363,0.063047,0.15019,0.54669,0.01658,0.64131
0,0,0,0,0,0.050542,1.0116e-05,0.091553,0.012583,0.063834,0.15203,0.55037,0.016685,0.64175
0,0,0,0,0,0.050717,1.0331e-05,0.09234,0.012793,0.064446,0.15389,0.55386,0.016786,0.64183
0,0,0,0,0,0.050979,1.0762e-05,0.09269,0.013009,0.064708,0.15576,0.5578,0.016888,0.64236
0,0,0,0,0,0.051591,1.0762e-05,0.09304,0.013238,0.06532,0.15767,0.56121,0.016995,0.64244
0,0,0,0,0,0.052291,1.0977e-05,0.093827,0.013467,0.066194,0.15956,0.56576,0.017106,0.64262
0,0,0,0,0,0.052553,1.1408e-05,0.094351,0.013703,0.066719,0.16144,0.56882,0.017214,0.64297
0,0,0,0,0,0.052816,1.1408e-05,0.094788,0.013929,0.067594,0.16333,0.57319,0.017328,0.64332
0,0,0,0,0,0.053253,1.1623e-05,0.095313,0.014172,0.068206,0.16525,0.57721,0.017436,0.64358
0,0,0,0,0,0.053428,1.1838e-05,0.096362,0.014413,0.06873,0.16714,0.57975,0.017547,0.64402
0,0,0,0,0,0.053603,1.2053e-05,0.097149,0.014671,0.069517,0.16909,0.58421,0.017659,0.64437
0,0,0,0,0,0.053778,1.2914e-05,0.097936,0.014932,0.06978,0.17104,0.58692,0.017764,0.64472
0,0,0,0,0,0.054215,1.3129e-05,0.098636,0.015197,0.070479,0.17299,0.58963,0.017884,0.64498
0,0,0,0,0,0.054477,1.3345e-05,0.09951,0.015445,0.071179,0.17493,0.59243,0.017991,0.64542
0,0,0,0,0,0.054914,1.3775e-05,0.10038,0.015702,0.071966,0.17688,0.59549,0.018101,0.64603
0,0,0,0,0,0.055439,1.3775e-05,0.10091,0.015973,0.072665,0.17889,0.59872,0.018206,0.6462
0,0,0,0,0,0.055701,1.399e-05,0.1017,0.016242,0.073802,0.1809,0.60178,0.01831,0.64647
0,0,0,0,0,0.056401,1.4206e-05,0.10231,0.016507,0.074152,0.18289,0.60432,0.01842,0.64699
0,0,0,0,0,0.057188,1.4206e-05,0.1031,0.016779,0.075201,0.18489,0.60764,0.018534,0.64725
0,0,0,0,0,0.057538,1.4421e-05,0.10406,0.017064,0.075901,0.18692,0.61053,0.018654,0.64743
0,0,0,0,0,0.0578,1.4421e-05,0.10519,0.017347,0.0766,0.18894,0.61324,0.018767,0.64787
0,0,0,0,0,0.058062,1.5067e-05,0.10624,0.017647,0.077562,0.19099,0.61534,0.018883,0.64804
0,0,0,0,0,0.058587,1.5067e-05,0.10712,0.017943,0.078087,0.19299,0.61849,0.018998,0.64839
0,0,0,0,0,0.058849,1.5282e-05,0.10764,0.018235,0.078874,0.19504,0.62102,0.019116,0.64857
0,0,0,0,0,0.059199,1.5497e-05,0.10852,0.018544,0.08001,0.19708,0.62364,0.019235,0.64857
0,0,0,0,0,0.059811,1.5928e-05,0.1093,0.018846,0.08071,0.19916,0.62671,0.019346,0.64883
0,0,0,0,0,0.060161,1.6143e-05,0.11035,0.019161,0.082197,0.20127,0.6309,0.019471,0.64909
0,0,0,0,0,0.060686,1.6358e-05,0.1114,0.019465,0.082721,0.20334,0.63414,0.019588,0.64944
0,0,0,0,0,0.061123,1.6573e-05,0.11193,0.019797,0.083945,0.20544,0.63711,0.019701,0.64962
0,0,0,0,0,0.061385,1.6789e-05,0.11254,0.020131,0.084995,0.2075,0.64026,0.019815,0.64979
0,0,0,0,0,0.061997,1.6789e-05,0.11333,0.020455,0.085869,0.20955,0.64314,0.019932,0.64979
0,0,0,0,0,0.06226,1.6789e-05,0.11359,0.020787,0.086744,0.21166,0.64524,0.02005,0.65005
0,0,0,0,0,0.062434,1.7434e-05,0.11508,0.021138,0.087268,0.21377,0.64813,0.020171,0.65049
0,0,0,0,0,0.062872,1.7865e-05,0.11577,0.02147,0.087968,0.21593,0.65084,0.020294,0.65084
0,0,0,0,0,0.063221,1.851e-05,0.11647,0.021815,0.089105,0.21806,0.65346,0.020413,0.6511
0,0,0,0,0,0.063659,1.8941e-05,0.1177,0.022177,0.090591,0.22019,0.65574,0.020532,0.65154
0,0,0,0,0,0.063921,1.9587e-05,0.11892,0.022531,0.09164,0.22235,0.65749,0.020645,0.6518
0,0,0,0,0,0.06462,2.0232e-05,0.11988,0.022912,0.092253,0.22451,0.66046,0.020776,0.65215
0,0,0,0,0,0.064795,2.1093e-05,0.12102,0.023285,0.093564,0.22669,0.66238,0.020909,0.65233
0,0,0,0,0,0.064883,2.1093e-05,0.12207,0.023642,0.094614,0.22885,0.66474,0.021027,0.65241
0,0,0,0,0,0.065582,2.1954e-05,0.12286,0.024035,0.0954,0.231,0.66789,0.02115,0.65276
0,0,0,0,0,0.066107,2.2169e-05,0.12382,0.024407,0.0968,0.23317,0.67078,0.02127,0.65303
0,0,0,0,0,0.066632,2.2169e-05,0.12469,0.0248,0.097761,0.2353,0.67331,0.0214,0.65303
0,0,0,0,0,0.066981,2.2385e-05,0.12531,0.025187,0.099423,0.23748,0.67585,0.021524,0.65338
0,0,0,0,0,0.067681,2.26e-05,0.12671,0.025601,0.10056,0.23966,0.67908,0.021648,0.65364
0,0,0,0,0,0.068293,2.26e-05,0.12749,0.026015,0.10187,0.24184,0.6804,0.02177,0.65425
0,0,0,0,0,0.068818,2.303e-05,0.12845,0.026449,0.10301,0.244,0.68214,0.021898,0.65469
0,0,0,0,0,0.069605,2.3461e-05,0.12924,0.026866,0.10406,0.24619,0.68424,0.02203,0.65486
0,0,0,0,0,0.070042,2.3461e-05,0.1302,0.027302,0.10546,0.24836,0.68652,0.022154,0.65504
0,0,0,0,0,0.070217,2.3891e-05,0.13151,0.027739,0.10651,0.25058,0.68888,0.022274,0.65512
0,0,0,0,0,0.070742,2.4107e-05,0.13309,0.028179,0.10729,0.25275,0.69045,0.022405,0.6553
0,0,0,0,0,0.071266,2.4322e-05,0.13414,0.028619,0.10843,0.25498,0.69211,0.022536,0.65556
0,0,0,0,0,0.071966,2.4752e-05,0.13484,0.029059,0.10965,0.25716,0.69404,0.022662,0.65609
0,0,0,0,0,0.072228,2.5183e-05,0.1358,0.029514,0.11105,0.25939,0.69631,0.022793,0.65652
0,0,0,0,0,0.072578,2.5829e-05,0.13676,0.029982,0.11228,0.26159,0.69902,0.022925,0.65687
0,0,0,0,0,0.07284,2.6689e-05,0.13737,0.030441,0.11324,0.2638,0.70147,0.023047,0.65696
0,0,0,0,0,0.073365,2.6905e-05,0.13834,0.030905,0.11464,0.26608,0.70409,0.023183,0.65722
0,0,0,0,0,0.073889,2.755e-05,0.13921,0.031385,0.11551,0.2683,0.7054,0.023314,0.65757
0,0,0,0,0,0.074239,2.755e-05,0.14035,0.03188,0.11682,0.27051,0.70742,0.023456,0.65775
0,0,0,0,0,0.074502,2.755e-05,0.1414,0.032372,0.11779,0.27272,0.70881,0.023585,0.6581
0,0,0,0,0,0.074764,2.7766e-05,0.14288,0.032864,0.1191,0.27496,0.71048,0.023728,0.65836
0,0,0,0,0,0.075114,2.7766e-05,0.14419,0.033373,0.12023,0.27717,0.71179,0.02386,0.65871
0,0,0,0,0,0.075638,2.8196e-05,0.14524,0.033888,0.12137,0.27945,0.71249,0.023997,0.65897
0,0,0,0,0,0.076076,2.8411e-05,0.14673,0.034409,0.12216,0.28172,0.71432,0.024135,0.65906
0,0,0,0,0,0.0766,2.8842e-05,0.14743,0.034918,0.12329,0.28397,0.71625,0.024285,0.6595
0,0,0,0,0,0.077037,2.9488e-05,0.14865,0.035415,0.12391,0.2862,0.71686,0.024422,0.66011
0,0,0,0,0,0.077824,3.0564e-05,0.14962,0.035967,0.12539,0.28847,0.71843,0.024564,0.66046
0,0,0,0,0,0.078437,3.1425e-05,0.15058,0.036522,0.12697,0.29072,0.71992,0.024716,0.66063
0,0,0,0,0,0.078786,3.1425e-05,0.15198,0.037068,0.1281,0.29301,0.72141,0.024856,0.66081
0,0,0,0,0,0.079224,3.2501e-05,0.15346,0.037638,0.1295,0.29528,0.72333,0.025004,0.66098
0,0,0,0,0,0.079573,3.2931e-05,0.15477,0.038221,0.13012,0.29756,0.72534,0.025148,0.66133
0,0,0,0,0,0.079748,3.3792e-05,0.15582,0.038805,0.13099,0.29984,0.727,0.025294,0.66203
0,0,0,0,0,0.080273,3.4223e-05,0.15705,0.039396,0.13221,0.30211,0.72823,0.025446,0.66212
0,0,0,0,0,0.080535,3.4869e-05,0.1581,0.039989,0.13344,0.30441,0.73033,0.025588,0.66229
0,0,0,0,0,0.081497,3.4869e-05,0.15915,0.04058,0.13423,0.30668,0.73172,0.025736,0.66247
0,0,0,0,0,0.081934,3.6375e-05,0.16046,0.041196,0.13589,0.30897,0.73356,0.025877,0.66291
0,0,0,0,0,0.082371,3.6806e-05,0.16194,0.041812,0.13746,0.31125,0.73496,0.026035,0.66326
0,0,0,0,0,0.082984,3.7451e-05,0.16299,0.042443,0.13877,0.31352,0.73688,0.02619,0.66413
0,0,0,0,0,0.083508,3.8097e-05,0.16457,0.043068,0.14,0.31579,0.73802,0.026332,0.66431
0,0,0,0,0,0.083858,3.8528e-05,0.16614,0.043717,0.14148,0.31804,0.73959,0.026479,0.66483
0,0,0,0,0,0.084295,3.9173e-05,0.16693,0.04436,0.14271,0.32034,0.74169,0.026613,0.66553
0,0,0,0,0,0.084907,3.9604e-05,0.16807,0.044998,0.14428,0.32265,0.74309,0.026764,0.6657
0,0,0,0,0,0.085694,4.0034e-05,0.16938,0.045663,0.14568,0.32491,0.74388,0.026906,0.66605
0,0,0,0,0,0.086044,4.068e-05,0.17034,0.046307,0.14743,0.32715,0.74475,0.02706,0.6664
0,0,0,0,0,0.086481,4.1326e-05,0.17191,0.046995,0.14874,0.32939,0.74685,0.027206,0.66684
0,0,0,0,0,0.087093,4.1541e-05,0.17322,0.047688,0.1504,0.33165,0.74773,0.027353,0.6671
0,0,0,0,0,0.087705,4.1971e-05,0.17436,0.048402,0.15215,0.33396,0.7493,0.027506,0.66754
0,0,0,0,0,0.088842,4.2402e-05,0.17567,0.049108,0.15381,0.33623,0.75044,0.02766,0.6678
0,0,0,0,0,0.089629,4.3478e-05,0.17698,0.049824,0.15547,0.33854,0.75149,0.027811,0.66807
0,0,0,0,0,0.090241,4.4124e-05,0.1776,0.050558,0.15679,0.34078,0.7528,0.027971,0.66842
0,0,0,0,0,0.090679,4.52e-05,0.17856,0.051296,0.15897,0.34303,0.75393,0.028123,0.66868
0,0,0,0,0,0.091291,4.6061e-05,0.17987,0.052016,0.16063,0.34532,0.7549,0.028286,0.66903
0,0,0,0,0,0.091553,4.6922e-05,0.18188,0.052775,0.16203,0.3476,0.75577,0.02844,0.66946
0,0,0,0,0,0.09199,4.7783e-05,0.18276,0.053551,0.16431,0.34994,0.75682,0.028601,0.66973
0,0,0,0,0,0.093127,4.8644e-05,0.18363,0.054308,0.16605,0.35218,0.75839,0.028746,0.6699
0,0,0,0,0,0.094176,4.9074e-05,0.18538,0.055083,0.1678,0.3545,0.75944,0.028912,0.66999
0,0,0,0,0,0.094876,4.972e-05,0.18617,0.055863,0.16946,0.35678,0.76041,0.029076,0.67051
0,0,0,0,0,0.095313,5.0796e-05,0.18748,0.056674,0.17191,0.35903,0.76128,0.029238,0.67104
0,0,0,0,0,0.096187,5.1227e-05,0.18861,0.057473,0.17401,0.36134,0.76294,0.029406,0.67156
0,0,0,0,0,0.096887,5.1872e-05,0.18949,0.058309,0.17594,0.36362,0.76434,0.029579,0.67209
0,0,0,0,0,0.097587,5.2303e-05,0.19089,0.059166,0.17812,0.36585,0.76574,0.029739,0.67235
0,0,0,0,0,0.098199,5.3164e-05,0.19168,0.060013,0.1804,0.36808,0.7667,0.029897,0.67279
0,0,0,0,0,0.098898,5.4455e-05,0.19281,0.060852,0.18241,0.37036,0.76871,0.030054,0.67296
0,0,0,0,0,0.099248,5.5531e-05,0.1936,0.061723,0.18512,0.37266,0.76941,0.030223,0.67331
0,0,0,0,0,0.099948,5.5747e-05,0.19456,0.062596,0.18722,0.37491,0.77099,0.030379,0.67349
0,0,0,0,0,0.10047,5.7253e-05,0.19544,0.063468,0.18888,0.37715,0.77212,0.030544,0.67375
0,0,0,0,0,0.10126,5.7899e-05,0.19683,0.06438,0.19106,0.37939,0.77343,0.03071,0.67392
0,0,0,0,0,0.10196,5.876e-05,0.19815,0.065261,0.19281,0.38161,0.7744,0.030874,0.67445
0,0,0,0,0,0.10266,5.8975e-05,0.19946,0.066203,0.19456,0.38384,0.77518,0.031039,0.67524
0,0,0,0,0,0.10318,5.9621e-05,0.20077,0.067121,0.19622,0.38607,0.77623,0.031201,0.67567
0,0,0,0,0,0.10397,6.0697e-05,0.20226,0.068052,0.19823,0.38833,0.77685,0.031372,0.67629
0,0,0,0,0,0.10423,6.1558e-05,0.20374,0.068999,0.20007,0.39056,0.77719,0.031547,0.67664
0,0,0,0,0,0.10467,6.3495e-05,0.20418,0.069952,0.20243,0.3928,0.77868,0.031721,0.67698
0,0,0,0,0,0.10493,6.4141e-05,0.20602,0.070926,0.20488,0.39503,0.78043,0.031886,0.67716
0,0,0,0,0,0.10598,6.4141e-05,0.20707,0.07192,0.20698,0.39725,0.78192,0.032055,0.6776
0,0,0,0,0,0.10642,6.5217e-05,0.20846,0.072909,0.20881,0.39946,0.78279,0.032224,0.67777
0,0,0,0,0,0.10703,6.6078e-05,0.21013,0.073888,0.21109,0.40166,0.78375,0.032393,0.67786
0,0,0,0,0,0.10834,6.6724e-05,0.21179,0.074902,0.21362,0.40388,0.78454,0.032579,0.67821
0,0,0,0,0,0.10869,6.7369e-05,0.21257,0.075953,0.21607,0.4061,0.78524,0.032763,0.6783
0,0,0,0,0,0.10974,6.823e-05,0.21415,0.077011,0.21905,0.40831,0.78708,0.032927,0.67838
0,0,0,0,0,0.11044,6.8876e-05,0.21502,0.078076,0.22053,0.41049,0.78882,0.033102,0.67856
0,0,0,0,0,0.11123,6.9737e-05,0.21625,0.079155,0.22272,0.41269,0.79049,0.033274,0.67882
0,0,0,0,0,0.11219,7.1244e-05,0.2173,0.08024,0.22473,0.41486,0.79154,0.033445,0.67926
0,0,0,0,0,0.11271,7.1889e-05,0.21835,0.081345,0.22683,0.41706,0.79293,0.033618,0.67952
0,0,0,0,0,0.11368,7.2966e-05,0.21922,0.082452,0.22823,0.41927,0.79372,0.033797,0.67987
0,0,0,0,0,0.1142,7.3827e-05,0.22009,0.083575,0.23129,0.42147,0.79486,0.033969,0.68022
0,0,0,0,0,0.11464,7.5333e-05,0.22062,0.084666,0.23391,0.42364,0.79608,0.03415,0.68031
0,0,0,0,0,0.11551,7.7486e-05,0.22219,0.085818,0.23601,0.42583,0.79678,0.034334,0.68075
0,0,0,0,0,0.11586,7.8562e-05,0.22368,0.087002,0.23846,0.42798,0.79748,0.034509,0.68127
0,0,0,0,0,0.11639,8.0068e-05,0.22499,0.088174,0.24143,0.43015,0.79862,0.034696,0.68127
0,0,0,0,0,0.11752,8.1575e-05,0.22622,0.089353,0.24405,0.43231,0.79967,0.03487,0.68162
0,0,0,0,0,0.11875,8.3082e-05,0.22788,0.090547,0.24711,0.43448,0.80045,0.035061,0.68197
0,0,0,0,0,0.11953,8.4158e-05,0.22954,0.091766,0.24965,0.43662,0.80089,0.035245,0.68214
0,0,0,0,0,0.12032,8.5019e-05,0.23094,0.093018,0.25393,0.43882,0.80142,0.035433,0.68258
0,0,0,0,0,0.12128,8.631e-05,0.23216,0.094262,0.25595,0.44097,0.80247,0.035607,0.68319
0,0,0,0,0,0.1219,8.6526e-05,0.23321,0.095503,0.25857,0.44308,0.80325,0.035794,0.68346
0,0,0,0,0,0.12251,8.7602e-05,0.23435,0.096768,0.26119,0.44523,0.80456,0.035983,0.68372
0,0,0,0,0,0.12312,8.8893e-05,0.23548,0.098033,0.2639,0.44734,0.80588,0.036159,0.68416
0,0,0,0,0,0.12408,9.04e-05,0.23688,0.099319,0.26626,0.44946,0.80675,0.036348,0.68424
0,0,0,0,0,0.12531,9.1476e-05,0.23837,0.10061,0.27002,0.45161,0.80763,0.036536,0.68442
0,0,0,0,0,0.12609,9.2983e-05,0.23977,0.10194,0.27256,0.45373,0.80911,0.036717,0.68485
0,0,0,0,6.4571e-07,0.12644,9.4705e-05,0.24152,0.10328,0.27553,0.45588,0.80955,0.036909,0.68529
0,0,0,0,8.6095e-07,0.12688,9.6211e-05,0.243,0.10464,0.27912,0.45799,0.81077,0.037093,0.68564
0,0,0,0,1.0762e-06,0.12793,9.7933e-05,0.24405,0.10602,0.282,0.46008,0.81147,0.03728,0.68608
0,0,0,0,1.0762e-06,0.1288,9.9655e-05,0.24537,0.10739,0.28506,0.46219,0.81208,0.037475,0.6866
0,0,0,0,1.0762e-06,0.12985,0.00010138,0.24598,0.10879,0.28865,0.46428,0.81296,0.037673,0.68669
0,0,0,0,1.5067e-06,0.13099,0.00010224,0.24746,0.11021,0.29136,0.46639,0.81357,0.03787,0.68678
0,0,0,0,1.7219e-06,0.13125,0.00010568,0.24886,0.11165,0.2946,0.46848,0.81418,0.038066,0.68722
0,0,0,0,1.7219e-06,0.13213,0.00010826,0.25044,0.11311,0.29731,0.47054,0.81497,0.038266,0.68765
0,0,0,0,1.9371e-06,0.13291,0.00011042,0.25227,0.11459,0.30133,0.47264,0.81593,0.03846,0.68809
0,0,0,0,1.9371e-06,0.1344,0.00011149,0.25367,0.11607,0.30491,0.47471,0.81707,0.038656,0.68818
0,0,0,0,2.3676e-06,0.13545,0.00011257,0.25472,0.11759,0.30806,0.4768,0.81751,0.038844,0.68844
0,0,0,0,2.3676e-06,0.13632,0.00011537,0.25577,0.11912,0.31139,0.47884,0.81812,0.039036,0.6887
0,0,0,0,3.0133e-06,0.13737,0.00011838,0.257,0.12065,0.31462,0.48088,0.81882,0.039229,0.68905
0,0,0,0,3.0133e-06,0.1386,0.00011989,0.25848,0.1222,0.31873,0.48291,0.8196,0.03942,0.68931
0,0,0,0,3.4438e-06,0.13982,0.00012225,0.25936,0.12373,0.32293,0.48493,0.82004,0.039607,0.68966
0,0,0,0,3.8743e-06,0.14052,0.00012462,0.26137,0.12531,0.32573,0.48697,0.82144,0.039806,0.68984
0,0,0,0,3.8743e-06,0.14183,0.00012699,0.26312,0.12694,0.32931,0.48903,0.82205,0.040006,0.69036
0,0,0,0,4.0895e-06,0.14279,0.00012914,0.26434,0.12857,0.33333,0.49112,0.82249,0.040207,0.69089
0,0,0,0,4.7352e-06,0.14358,0.00013086,0.26565,0.1302,0.33674,0.49314,0.82319,0.040404,0.69124
0,0,0,0,4.9505e-06,0.14498,0.00013237,0.26758,0.13186,0.34182,0.49518,0.8238,0.040608,0.69168
0,0,0,0,5.3809e-06,0.14586,0.00013538,0.2688,0.13352,0.34566,0.49718,0.82441,0.040813,0.69185
0,0,0,0,5.3809e-06,0.14682,0.00013883,0.27107,0.13518,0.34934,0.49921,0.82529,0.041004,0.69229
0,0,0,0,6.0267e-06,0.14778,0.00014141,0.27265,0.13691,0.35388,0.50125,0.82625,0.041219,0.69255
0,0,0,0,6.4571e-06,0.14883,0.00014464,0.27343,0.13863,0.35729,0.50325,0.82712,0.041427,0.69281
0,0,0,0,6.6724e-06,0.14953,0.00014765,0.27545,0.14033,0.36097,0.50525,0.82756,0.041625,0.69316
0,0,0,0,6.6724e-06,0.15084,0.00015002,0.2765,0.14209,0.36481,0.50725,0.82861,0.041834,0.69351
0,0,0,0,6.8876e-06,0.1518,0.00015239,0.27807,0.14383,0.36805,0.50923,0.82896,0.042042,0.69369
0,0,0,0,7.5333e-06,0.15285,0.00015583,0.27991,0.14564,0.37233,0.51121,0.82957,0.042246,0.69395
0,0,0,0,8.179e-06,0.1539,0.0001582,0.28095,0.14746,0.37714,0.51316,0.83132,0.04245,0.6943
0,0,0,0,8.6095e-06,0.1546,0.00016078,0.28227,0.14932,0.38047,0.51514,0.8322,0.042668,0.69491
0,0,0,0,9.2552e-06,0.15556,0.00016552,0.28375,0.15116,0.3851,0.51709,0.83307,0.042884,0.69509
0,0,0,0,9.9009e-06,0.15609,0.00017025,0.28541,0.15302,0.38746,0.51908,0.83377,0.043086,0.6957
0,0,0,0,1.0331e-05,0.15766,0.00017456,0.28708,0.15493,0.39052,0.521,0.83491,0.0433,0.69614
0,0,0,0,1.0331e-05,0.15915,0.00017886,0.28821,0.15684,0.39358,0.52295,0.83569,0.043513,0.69631
0,0,0,0,1.1192e-05,0.15958,0.00018252,0.28961,0.15876,0.39734,0.5249,0.83648,0.043719,0.69675
0,0,0,0,1.2269e-05,0.16046,0.00018446,0.29075,0.16073,0.40171,0.52688,0.83718,0.043932,0.69692
0,0,0,0,1.2699e-05,0.16212,0.00018855,0.29232,0.1627,0.4053,0.52884,0.83806,0.04415,0.69718
0,0,0,0,1.3129e-05,0.16387,0.00019178,0.29381,0.16468,0.40985,0.53079,0.83893,0.044362,0.69753
0,0,0,0,1.4421e-05,0.16448,0.00019823,0.29451,0.16667,0.41404,0.5327,0.83937,0.044576,0.69771
0,0,0,0,1.5067e-05,0.1657,0.00020103,0.29573,0.16869,0.41842,0.53461,0.84015,0.044795,0.69797
0,0,0,0,1.5497e-05,0.16684,0.00020706,0.29669,0.17071,0.42235,0.53653,0.84129,0.045012,0.6985
0,0,0,0,1.6358e-05,0.16912,0.00020986,0.29748,0.17278,0.42681,0.53841,0.84234,0.045239,0.69858
0,0,0,0,1.6789e-05,0.17069,0.00021459,0.29836,0.17487,0.43083,0.54033,0.84321,0.045459,0.69893
0,0,0,0,1.7219e-05,0.17226,0.00021825,0.29984,0.17697,0.43363,0.5422,0.84374,0.045681,0.69911
0,0,0,0,1.8726e-05,0.1734,0.00022234,0.30124,0.17909,0.43835,0.54409,0.84435,0.045902,0.6992
0,0,0,0,1.9587e-05,0.1748,0.00022621,0.3029,0.18123,0.44211,0.54597,0.84514,0.04611,0.69955
0,0,0,0,2.2169e-05,0.17576,0.00022987,0.3043,0.18337,0.44596,0.5479,0.84584,0.046332,0.69998
0,0,0,0,2.2385e-05,0.17742,0.00023289,0.30579,0.18555,0.45007,0.54976,0.84671,0.046563,0.70016
0,0,0,0,2.3246e-05,0.17873,0.00023848,0.30693,0.18773,0.45453,0.5516,0.84715,0.046782,0.70086
0,0,0,0,2.3461e-05,0.18092,0.000243,0.30841,0.18994,0.45899,0.55344,0.84811,0.047014,0.70103
0,0,0,0,2.3891e-05,0.18258,0.00024645,0.31042,0.19221,0.46345,0.55533,0.84899,0.047232,0.70156
0,0,0,0,2.4537e-05,0.18363,0.0002514,0.3113,0.19446,0.46791,0.55717,0.84934,0.04745,0.70182
0,0,0,0,2.4752e-05,0.18494,0.0002557,0.3127,0.19674,0.47202,0.55898,0.84995,0.047681,0.70208
0,0,0,0,2.5613e-05,0.18625,0.00026194,0.31375,0.19903,0.47569,0.56082,0.851,0.047902,0.70243
0,0,0,0,2.6259e-05,0.18835,0.00026582,0.31584,0.20136,0.48102,0.56264,0.8517,0.048134,0.70261
0,0,0,0,2.6259e-05,0.1901,0.00027271,0.31733,0.20372,0.48583,0.56447,0.85248,0.048353,0.70313
0,0,0,0,2.7981e-05,0.19168,0.00027809,0.31847,0.20612,0.49029,0.56627,0.8531,0.048595,0.70339
0,0,0,0,2.8627e-05,0.19281,0.00028584,0.31969,0.20852,0.49414,0.56809,0.85345,0.048831,0.70357
0,0,0,0,2.9057e-05,0.19456,0.00029186,0.32074,0.2109,0.4979,0.56988,0.85406,0.04907,0.70418
0,0,0,0,3.0564e-05,0.19622,0.00029638,0.32223,0.21332,0.50201,0.57168,0.85458,0.049303,0.70427
0,0,0,0,3.1855e-05,0.19815,0.00030392,0.3238,0.21575,0.5063,0.5735,0.85537,0.049554,0.70462
0,0,0,0,3.2931e-05,0.19955,0.00031059,0.32564,0.21815,0.50979,0.5753,0.85581,0.049787,0.70532
0,0,0,0,3.3577e-05,0.20059,0.00031597,0.32695,0.22063,0.51329,0.57708,0.85624,0.050015,0.70584
0,0,0,0,3.5514e-05,0.20164,0.00032393,0.32835,0.22313,0.51758,0.57885,0.85686,0.05026,0.70628
0,0,0,0,3.6806e-05,0.20296,0.0003319,0.32949,0.22562,0.52195,0.58064,0.85703,0.050504,0.70663
0,0,0,0,3.8743e-05,0.20479,0.00034029,0.33141,0.2282,0.52623,0.58244,0.85747,0.050741,0.70672
0,0,0,0,4.0465e-05,0.20689,0.00034804,0.33325,0.23078,0.53087,0.58422,0.85843,0.050988,0.70707
0,0,0,0,4.111e-05,0.20811,0.00035643,0.33491,0.23337,0.53576,0.58596,0.85895,0.051214,0.70742
0,0,0,0,4.2402e-05,0.2096,0.00036569,0.33604,0.23598,0.53996,0.5877,0.85983,0.051474,0.70794
0,0,0,0,4.3908e-05,0.21109,0.00037559,0.33788,0.23861,0.54468,0.58945,0.86035,0.051717,0.70794
0,0,0,0,4.4769e-05,0.21275,0.00038528,0.33945,0.24124,0.54967,0.59118,0.86079,0.051951,0.7082
0,0,0,0,4.6061e-05,0.21432,0.00039776,0.34059,0.24389,0.55474,0.59294,0.86105,0.052189,0.70838
0,0,0,0,4.7137e-05,0.21625,0.00040766,0.34225,0.24661,0.55902,0.59467,0.86158,0.052433,0.70873
0,0,0,0,4.8213e-05,0.21843,0.00042014,0.34391,0.24931,0.56278,0.59638,0.86236,0.052682,0.70899
0,0,0,0,4.972e-05,0.21983,0.00043004,0.34523,0.25207,0.56646,0.59813,0.86271,0.052926,0.70934
0,0,0,0,5.1011e-05,0.22149,0.00044296,0.34724,0.25489,0.57057,0.59983,0.86306,0.053171,0.7096
0,0,0,0,5.2948e-05,0.2235,0.00045308,0.34881,0.25766,0.5745,0.60157,0.86368,0.053416,0.70995
0,0,0,0,5.3594e-05,0.22543,0.00046534,0.34995,0.26048,0.57826,0.60324,0.86429,0.053668,0.71091
0,0,0,0,5.4886e-05,0.22726,0.00047976,0.35213,0.2633,0.58211,0.60493,0.86525,0.053909,0.71144
0,0,0,0,5.5531e-05,0.22893,0.00049246,0.35414,0.26618,0.58622,0.60661,0.86551,0.05415,0.7117
0,0,0,0,5.6823e-05,0.23137,0.00050452,0.35537,0.26909,0.59147,0.60828,0.86604,0.054403,0.71205
0,0,0,0,5.8114e-05,0.23304,0.00052044,0.35703,0.27198,0.59566,0.60995,0.86665,0.054659,0.71249
0,0,0,0,6.1558e-05,0.23452,0.00053508,0.35817,0.27488,0.59925,0.61165,0.86744,0.054912,0.71266
0,0,0,0,6.3926e-05,0.23697,0.0005495,0.35922,0.27783,0.60336,0.61333,0.86779,0.055171,0.7131
0,0,0,0,6.6724e-05,0.23951,0.00056672,0.36114,0.28078,0.60721,0.61502,0.86831,0.055418,0.71336
0,0,0,0,6.8015e-05,0.24239,0.00058372,0.36306,0.28374,0.61219,0.61667,0.86875,0.055671,0.71345
0,0,0,0,7.0598e-05,0.24475,0.00060137,0.36455,0.28672,0.6156,0.61834,0.86927,0.055927,0.7138
0,0,0,0,7.232e-05,0.24659,0.00061967,0.36569,0.28973,0.61953,0.62,0.86997,0.056185,0.71424
0,0,0,0,7.4042e-05,0.24983,0.00063753,0.36709,0.29279,0.62417,0.62162,0.87067,0.05645,0.71441
0,0,0,0,7.727e-05,0.25131,0.00065647,0.36866,0.29591,0.62915,0.62325,0.87102,0.056701,0.71485
0,0,0,0,7.8777e-05,0.25376,0.00068166,0.37032,0.29904,0.63388,0.62488,0.87163,0.056963,0.71555
0,0,0,0,8.1145e-05,0.25533,0.00069995,0.37155,0.30216,0.63816,0.6265,0.87242,0.057221,0.71581
0,0,0,0,8.3727e-05,0.25752,0.00072083,0.37312,0.3053,0.64183,0.62812,0.87277,0.057481,0.71633
0,0,0,0,8.588e-05,0.25988,0.00074687,0.37461,0.30843,0.64699,0.62973,0.87329,0.057759,0.71668
0,0,0,0,8.8893e-05,0.26146,0.00077356,0.37574,0.3116,0.65093,0.63133,0.87382,0.05803,0.71686
0,0,0,0,8.9754e-05,0.26399,0.00080219,0.37723,0.31478,0.65469,0.63289,0.87434,0.058298,0.71721
0,0,0,0,9.2767e-05,0.26688,0.00083168,0.37863,0.31801,0.6588,0.63448,0.87469,0.058561,0.71747
0,0,0,0,9.5566e-05,0.26994,0.00086138,0.38012,0.32126,0.66352,0.63607,0.87522,0.058833,0.71756
0,0,0,0,9.8579e-05,0.27204,0.00089259,0.3816,0.32447,0.66763,0.63764,0.87566,0.0591,0.71765
0,0,0,0,0.00010288,0.27501,0.00092681,0.38326,0.32776,0.672,0.63921,0.87574,0.059371,0.71782
0,0,0,0,0.00010568,0.27772,0.00096297,0.3844,0.33105,0.67585,0.64077,0.87636,0.059635,0.71826
0,0,0,0,0.00010934,0.27964,0.0010017,0.38615,0.33438,0.67926,0.64231,0.87697,0.059915,0.7187
0,0,0,0,0.00011429,0.28209,0.0010413,0.38746,0.33771,0.68284,0.64384,0.87767,0.060191,0.71896
0,0,0,0,0.0001201,0.2841,0.0010842,0.38921,0.34103,0.68748,0.6454,0.87819,0.060455,0.71948
0,0,0,0,0.00012376,0.28681,0.0011309,0.39043,0.3444,0.69168,0.64697,0.8788,0.060737,0.71948
0,0,0,0,0.00012785,0.28917,0.0011746,0.39175,0.3478,0.69614,0.64849,0.87924,0.061016,0.71992
0,0,0,0,0.00013237,0.2918,0.0012322,0.39279,0.3512,0.6992,0.65003,0.87977,0.061288,0.72044
0,0,0,0,0.00013711,0.29573,0.0012863,0.39419,0.3546,0.70331,0.65154,0.87985,0.061571,0.72071
0,0,0,0,0.00014335,0.29818,0.0013446,0.39533,0.35803,0.70768,0.65306,0.88029,0.061843,0.72088
0,0,0,0,0.00015045,0.30002,0.001404,0.39638,0.36147,0.7117,0.65457,0.8809,0.06213,0.72114
0,0,0,0,0.00015476,0.30317,0.0014724,0.39743,0.36494,0.71546,0.65609,0.88143,0.062407,0.72141
0,0,0,0,0.00016207,0.3071,0.0015396,0.39865,0.36846,0.71922,0.65756,0.88204,0.062685,0.72158
0,0,0,0,0.00016896,0.30894,0.0016162,0.4004,0.372,0.72289,0.65907,0.8823,0.062959,0.72176
0,0,0,0,0.0001752,0.312,0.0016892,0.40206,0.37552,0.72735,0.66053,0.88248,0.063242,0.72211
0,0,0,0,0.00018424,0.31558,0.0017712,0.40276,0.37911,0.73225,0.66201,0.88318,0.063539,0.72211
0,0,0,0,0.00019544,0.31917,0.0018586,0.40407,0.38268,0.73618,0.6635,0.88396,0.06383,0.72254
0,0,0,0,0.00020491,0.32144,0.0019505,0.40547,0.38625,0.73968,0.66497,0.88449,0.064136,0.72272
0,0,0,0,0.00021136,0.32389,0.0020508,0.4067,0.38986,0.74405,0.66644,0.88501,0.064429,0.72289
0,0,0,0,0.0002232,0.32712,0.002147,0.40801,0.39351,0.7479,0.66791,0.88562,0.064709,0.72307
0,0,0,0,0.00023418,0.32914,0.0022546,0.40941,0.39715,0.75114,0.66935,0.88589,0.064988,0.7235
0,0,0,0,0.00024473,0.33202,0.0023668,0.41063,0.40078,0.7549,0.67078,0.88641,0.065267,0.72385
0,0,0,0,0.00025656,0.33578,0.0024961,0.41221,0.40443,0.75892,0.67223,0.88694,0.065555,0.72412
0,0,0,0,0.00026991,0.33937,0.0026308,0.41369,0.40806,0.76312,0.67366,0.88764,0.065841,0.72429
0,0,0,0,0.0002839,0.34304,0.0027731,0.41518,0.41178,0.76609,0.67508,0.88799,0.06614,0.72464
0,0,0,0,0.00030004,0.34558,0.0029272,0.41658,0.41548,0.76994,0.6765,0.88842,0.066431,0.72525
0,0,0,0,0.00031705,0.34942,0.0030906,0.41824,0.41917,0.77396,0.67792,0.8886,0.066725,0.72578
0,0,0,0,0.00033017,0.35257,0.0032501,0.41981,0.42294,0.77702,0.67928,0.88956,0.067005,0.72587
0,0,0,0,0.00034804,0.35624,0.0034225,0.42121,0.42672,0.77894,0.68066,0.89,0.067296,0.72604
0,0,0,0,0.0003644,0.36018,0.0036098,0.42244,0.43052,0.782,0.68208,0.89061,0.067598,0.72692
0,0,0,0,0.00038614,0.36429,0.0038058,0.42427,0.43428,0.78585,0.68346,0.8914,0.067906,0.72744
0,0,0,0,0.00040981,0.3677,0.0040105,0.42559,0.43806,0.789,0.68484,0.89157,0.06821,0.7277
0,0,0,0,0.00043586,0.37102,0.0042172,0.42733,0.44194,0.79276,0.6862,0.8921,0.068514,0.72805
0,0,0,0,0.00045867,0.37469,0.0044373,0.42917,0.44578,0.79634,0.68756,0.89262,0.068811,0.72849
0,0,0,0,0.00048837,0.37837,0.0046827,0.43109,0.44962,0.80072,0.68892,0.89306,0.069134,0.72875
0,0,0,0,0.000517,0.38353,0.0049462,0.43319,0.45353,0.80448,0.69028,0.89349,0.069449,0.72893
0,0,0,0,0.00055316,0.3879,0.0052249,0.43468,0.45742,0.8078,0.69161,0.89393,0.069753,0.72945
0,0,0,0,0.00058824,0.39314,0.0055043,0.43573,0.4613,0.81086,0.69293,0.89446,0.070056,0.72989
0,0,0,0,0.00063452,0.39795,0.0058118,0.43774,0.46519,0.81296,0.69428,0.89489,0.070368,0.72998
0,0,0,0,0.00067671,0.40276,0.0061409,0.43949,0.46911,0.81637,0.69562,0.89489,0.070676,0.73024
0,0,0,0,0.00072427,0.40783,0.006486,0.44071,0.47309,0.81917,0.69694,0.89551,0.070987,0.7305
0,0,0,0,0.00077572,0.41264,0.0068532,0.44194,0.47698,0.82135,0.69826,0.89559,0.071303,0.73076
0,0,0,0,0.00083103,0.4171,0.0072468,0.44316,0.48098,0.82389,0.69957,0.89603,0.071622,0.7312
0,0,0,0,0.00089044,0.42191,0.0076416,0.44412,0.48493,0.82669,0.70087,0.89647,0.071941,0.73137
0,0,0,0,0.00095953,0.42742,0.0080673,0.44605,0.48886,0.82966,0.70217,0.89673,0.072245,0.73172
0,0,0,0,0.0010344,0.43354,0.0085088,0.44745,0.49281,0.83263,0.7035,0.89725,0.072554,0.73199
0,0,0,0,0.0011173,0.43905,0.0089791,0.44893,0.49679,0.83491,0.70478,0.89769,0.072872,0.73251
0,0,0,0,0.0012066,0.44526,0.0094883,0.45051,0.50074,0.83736,0.70607,0.89804,0.073188,0.73286
0,0,0,0,0.0013039,0.45059,0.010026,0.45199,0.50475,0.83989,0.70736,0.89839,0.073502,0.73321
0,0,0,0,0.0014272,0.45759,0.010605,0.45357,0.50875,0.84251,0.70863,0.899,0.073801,0.73365
0,0,0,0,0.0015568,0.46371,0.011234,0.45488,0.51272,0.84453,0.70987,0.89962,0.074115,0.73382
0,0,0,0,0.0016961,0.47036,0.011894,0.45575,0.51679,0.84732,0.71113,0.90031,0.07445,0.73409
0,0,0,0,0.0018665,0.47639,0.012588,0.45707,0.5208,0.84969,0.71239,0.90066,0.074768,0.73435
0,0,0,0,0.002056,0.48426,0.013293,0.45908,0.52484,0.85178,0.71362,0.90101,0.075096,0.73505
0,0,0,0,0.0022873,0.49099,0.014081,0.46083,0.52887,0.85371,0.71488,0.90163,0.075419,0.73548
0,0,0,0,0.0025697,0.49825,0.014885,0.46222,0.53291,0.85651,0.71611,0.90206,0.075737,0.73583
0,0,0,0,0.0028853,0.50533,0.015717,0.46406,0.53694,0.85904,0.71735,0.90224,0.076068,0.73601
0,0,0,0,0.0032839,0.51364,0.016617,0.46625,0.541,0.8614,0.71857,0.90268,0.076391,0.73601
0,0,0,0,0.0037458,0.52247,0.01755,0.46843,0.5451,0.86411,0.71981,0.90285,0.07672,0.73618
0,0,0,0,0.0042921,0.53165,0.018548,0.47053,0.54917,0.86621,0.72104,0.90338,0.077054,0.73653
0,0,0,0,0.0049558,0.54075,0.019608,0.47193,0.55322,0.8684,0.72226,0.90381,0.077385,0.7368
0,0,0,0,0.0057847,0.55054,0.020713,0.47307,0.55727,0.87058,0.72343,0.90399,0.077713,0.73715
0,0,0,0,0.0068448,0.55955,0.021904,0.47517,0.56132,0.87251,0.72463,0.90469,0.078046,0.73767
0,0,0,0,0.0081614,0.56777,0.023131,0.47692,0.56538,0.87452,0.72581,0.90495,0.078383,0.73785
0,0,0,0,0.0098293,0.57765,0.024429,0.47858,0.56944,0.87688,0.72698,0.90547,0.07872,0.73802
0,0,0,0,0.011989,0.59042,0.025763,0.48041,0.57345,0.87793,0.72816,0.90582,0.079048,0.7382
0,0,0,0,0.014861,0.60187,0.027192,0.4819,0.57755,0.87985,0.72934,0.90626,0.079367,0.73854
0,0,0,0,0.018694,0.61508,0.028705,0.48339,0.58164,0.88169,0.73051,0.90661,0.079694,0.73889
0,0,0,0,0.023856,0.62994,0.030297,0.4854,0.58569,0.88396,0.7317,0.90687,0.080036,0.73924
0,0,0,0,0.030893,0.64516,0.031923,0.48697,0.58972,0.8858,0.73284,0.90757,0.08038,0.73942
0,0,0,0,0.041029,0.6657,0.033626,0.4882,0.59379,0.88711,0.73398,0.90766,0.080709,0.73968
0,0,0,0,0.055572,0.68555,0.035441,0.49021,0.59787,0.88912,0.73516,0.9081,0.081063,0.73986
0,0,0,0,0.077196,0.71196,0.037327,0.49196,0.60194,0.89192,0.7363,0.90845,0.081409,0.73994
0,0,0,0,0.10992,0.74248,0.039328,0.49432,0.606,0.89323,0.73746,0.90888,0.081747,0.74029
0,0,0,0,0.16088,0.77763,0.041358,0.49676,0.61008,0.89516,0.73859,0.90941,0.082099,0.74082
0,0,0,0,0.24104,0.82345,0.043533,0.49878,0.61407,0.89682,0.73971,0.90993,0.082431,0.74108
0,0,0,0,0.36527,0.87679,0.045788,0.49983,0.6181,0.89892,0.74086,0.9102,0.082789,0.74126
0,0,0,0,0.53904,0.93809,0.048128,0.50175,0.6221,0.90084,0.74196,0.91037,0.083139,0.74178
0,0,0,0,1,1,0.050569,0.50393,0.6261,0.90215,0.74306,0.91063,0.083499,0.74204
0,0,0,0,0,0,0.053115,0.50638,0.63011,0.90381,0.74417,0.91098,0.083849,0.74231
0,0,0,0,0,0,0.055816,0.50901,0.63409,0.90512,0.74527,0.91133,0.084194,0.74265
0,0,0,0,0,0,0.058617,0.51163,0.63806,0.90714,0.74639,0.91177,0.084541,0.74283
0,0,0,0,0,0,0.061503,0.5139,0.64205,0.90862,0.7475,0.91229,0.084884,0.743
0,0,0,0,0,0,0.064545,0.51618,0.64605,0.91011,0.74858,0.91291,0.085243,0.74309
0,0,0,0,0,0,0.067704,0.5188,0.65006,0.91055,0.74964,0.91299,0.085595,0.74327
0,0,0,0,0,0,0.070948,0.52029,0.65396,0.91142,0.75072,0.91326,0.085958,0.74353
0,0,0,0,0,0,0.074333,0.52291,0.65789,0.91334,0.75179,0.91369,0.086325,0.74362
0,0,0,0,0,0,0.077853,0.52483,0.66179,0.91422,0.75287,0.91439,0.086671,0.74405
0,0,0,0,0,0,0.081506,0.52719,0.66575,0.91605,0.75396,0.91501,0.087023,0.74423
0,0,0,0,0,0,0.085307,0.52973,0.66965,0.91737,0.75504,0.91553,0.087386,0.74484
0,0,0,0,0,0,0.089213,0.53227,0.67356,0.91859,0.75609,0.91553,0.087741,0.74545
0,0,0,0,0,0,0.093298,0.5341,0.6774,0.91973,0.75715,0.91588,0.088105,0.74598
0,0,0,0,0,0,0.097508,0.5362,0.68131,0.92051,0.75819,0.9164,0.088466,0.74615
0,0,0,0,0,0,0.10187,0.53952,0.68516,0.92148,0.75923,0.91675,0.088833,0.74641
0,0,0,0,0,0,0.10637,0.54293,0.68899,0.92261,0.76027,0.91684,0.089203,0.7465
0,0,0,0,0,0,0.11098,0.54503,0.69281,0.92401,0.76134,0.9171,0.089575,0.74668
0,0,0,0,0,0,0.1158,0.54687,0.69664,0.92515,0.76236,0.91745,0.089956,0.7472
0,0,0,0,0,0,0.12078,0.54967,0.70045,0.92655,0.76336,0.91798,0.090353,0.74729
0,0,0,0,0,0,0.12589,0.5508,0.70422,0.92777,0.76438,0.91859,0.090727,0.74729
0,0,0,0,0,0,0.13117,0.55317,0.70796,0.929,0.76542,0.91894,0.091089,0.74755
0,0,0,0,0,0,0.13657,0.55588,0.71163,0.93005,0.76641,0.91938,0.091473,0.7479
0,0,0,0,0,0,0.14216,0.55955,0.71537,0.93075,0.76741,0.91973,0.091836,0.74834
0,0,0,0,0,0,0.14792,0.56191,0.71906,0.93179,0.76841,0.92016,0.092216,0.74878
0,0,0,0,0,0,0.15391,0.56488,0.72272,0.93276,0.7694,0.92051,0.092596,0.74886
0,0,0,0,0,0,0.15994,0.56751,0.72634,0.93389,0.77039,0.92113,0.092978,0.74913
0,0,0,0,0,0,0.16617,0.57118,0.72994,0.93494,0.77139,0.92156,0.093351,0.74939
0,0,0,0,0,0,0.17251,0.57345,0.73361,0.93617,0.77236,0.92174,0.093745,0.74965
0,0,0,0,0,0,0.17902,0.57511,0.73717,0.93695,0.77336,0.92183,0.094118,0.74991
0,0,0,0,0,0,0.18573,0.578,0.74074,0.93809,0.77432,0.92218,0.094497,0.75009
0,0,0,0,0,0,0.19267,0.58088,0.74429,0.93914,0.77528,0.92261,0.094875,0.75044
0,0,0,0,0,0,0.19966,0.58412,0.74779,0.94019,0.77624,0.92296,0.095249,0.75122
0,0,0,0,0,0,0.2068,0.58683,0.75131,0.94089,0.77721,0.92314,0.095636,0.7514
0,0,0,0,0,0,0.21423,0.58989,0.75476,0.94168,0.77819,0.92357,0.096019,0.75157
0,0,0,0,0,0,0.22168,0.5933,0.75824,0.94264,0.77914,0.92401,0.096398,0.7521
0,0,0,0,0,0,0.22935,0.59697,0.76163,0.94395,0.7801,0.9241,0.09679,0.75227
0,0,0,0,0,0,0.23711,0.59969,0.765,0.94439,0.78106,0.92419,0.097192,0.7528
0,0,0,0,0,0,0.24501,0.60178,0.7684,0.945,0.78203,0.92436,0.097601,0.75341
0,0,0,0,0,0,0.2531,0.60546,0.77173,0.94596,0.78296,0.92462,0.098001,0.75376
0,0,0,0,0,0,0.26133,0.60904,0.77507,0.94657,0.78389,0.92497,0.098409,0.75402
0,0,0,0,0,0,0.2697,0.61219,0.77833,0.94701,0.78482,0.92524,0.098825,0.75455
0,0,0,0,0,0,0.27821,0.61499,0.78161,0.9478,0.78572,0.9255,0.099216,0.75472
0,0,0,0,0,0,0.28686,0.61796,0.78491,0.94928,0.78664,0.92559,0.099604,0.75481
0,0,0,0,0,0,0.29562,0.62076,0.78814,0.95051,0.78758,0.92602,0.10001,0.75507
0,0,0,0,0,0,0.30448,0.62356,0.79134,0.95164,0.78849,0.92611,0.1004,0.75568
0,0,0,0,0,0,0.31355,0.62671,0.7945,0.95269,0.78939,0.92672,0.10081,0.75577
0,0,0,0,0,0,0.32262,0.63012,0.79767,0.95322,0.79031,0.92716,0.10123,0.75638
0,0,0,0,0,0,0.33182,0.63353,0.80083,0.95427,0.79121,0.9276,0.10164,0.75691
0,0,0,0,0,0,0.34114,0.63694,0.80397,0.95479,0.79211,0.92812,0.10206,0.75717
0,0,0,0,0,0,0.35058,0.64043,0.80699,0.95549,0.79301,0.92865,0.10249,0.75769
0,0,0,0,0,0,0.36012,0.64314,0.80999,0.9561,0.79387,0.92917,0.10291,0.75778
0,0,0,0,0,0,0.36967,0.64725,0.81299,0.95672,0.79476,0.92943,0.10333,0.75822
0,0,0,0,0,0,0.37942,0.65058,0.81595,0.95742,0.79564,0.9297,0.10374,0.75848
0,0,0,0,0,0,0.38917,0.65329,0.81893,0.95803,0.79651,0.9297,0.10415,0.75883
0,0,0,0,0,0,0.39895,0.65679,0.82184,0.95908,0.79739,0.93022,0.10457,0.75918
0,0,0,0,0,0,0.40886,0.66011,0.82478,0.96004,0.79825,0.93066,0.10501,0.75988
0,0,0,0,0,0,0.41886,0.66378,0.8276,0.96065,0.79911,0.93101,0.10544,0.76023
0,0,0,0,0,0,0.42888,0.66658,0.83042,0.96135,0.79999,0.93127,0.10586,0.76049
0,0,0,0,0,0,0.4389,0.6692,0.83323,0.96214,0.80084,0.93136,0.10631,0.76102
0,0,0,0,0,0,0.44903,0.67322,0.836,0.96284,0.80167,0.93153,0.10673,0.76154
0,0,0,0,0,0,0.45917,0.67707,0.83872,0.96345,0.80253,0.93179,0.10717,0.76215
0,0,0,0,0,0,0.46937,0.68048,0.8414,0.9638,0.80336,0.93188,0.10761,0.76224
0,0,0,0,0,0,1,1,0.84408,0.96459,0.8042,0.93214,0.10804,0.7625
0,0,0,0,0,0,0,0,0.84673,0.96529,0.80504,0.93267,0.10848,0.76268
0,0,0,0,0,0,0,0,0.84939,0.96616,0.80588,0.93319,0.10893,0.76303
0,0,0,0,0,0,0,0,0.852,0.96677,0.80672,0.93363,0.10936,0.76338
0,0,0,0,0,0,0,0,0.85456,0.96738,0.80755,0.93389,0.10981,0.7639
0,0,0,0,0,0,0,0,0.85708,0.96782,0.80839,0.93389,0.11025,0.76425
0,0,0,0,0,0,0,0,0.8596,0.96826,0.80922,0.93424,0.1107,0.7646
0,0,0,0,0,0,0,0,0.86206,0.96887,0.81007,0.93468,0.11114,0.76495
0,0,0,0,0,0,0,0,0.86449,0.96939,0.81089,0.93512,0.11158,0.7653
0,0,0,0,0,0,0,0,0.86689,0.97001,0.81172,0.93529,0.11205,0.76583
0,0,0,0,0,0,0,0,0.86927,0.97036,0.81256,0.93547,0.11248,0.76626
0,0,0,0,0,0,0,0,0.87157,0.97097,0.81337,0.93573,0.11292,0.76626
0,0,0,0,0,0,0,0,0.8739,0.97149,0.81417,0.93599,0.11336,0.76644
0,0,0,0,0,0,0,0,0.8762,0.97219,0.81498,0.93625,0.11382,0.76688
0,0,0,0,0,0,0,0,0.87845,0.97263,0.81575,0.93722,0.11429,0.76723
0,0,0,0,0,0,0,0,0.88073,0.97289,0.81654,0.93739,0.11476,0.76784
0,0,0,0,0,0,0,0,0.88292,0.9735,0.81732,0.93774,0.11523,0.76863
0,0,0,0,0,0,0,0,0.88508,0.97429,0.81812,0.93783,0.11567,0.76906
0,0,0,0,0,0,0,0,0.88723,0.97482,0.81891,0.93809,0.11611,0.76967
0,0,0,0,0,0,0,0,0.88934,0.97552,0.8197,0.93827,0.11657,0.76994
0,0,0,0,0,0,0,0,0.89144,0.97604,0.82048,0.93853,0.11705,0.7702
0,0,0,0,0,0,0,0,0.89349,0.97639,0.82123,0.93888,0.11752,0.77046
0,0,0,0,0,0,0,0,0.89549,0.97709,0.82199,0.93949,0.11798,0.77081
0,0,0,0,0,0,0,0,0.89752,0.97796,0.82274,0.94001,0.11843,0.77107
0,0,0,0,0,0,0,0,0.8995,0.97831,0.8235,0.94036,0.11892,0.77169
0,0,0,0,0,0,0,0,0.90144,0.97901,0.82429,0.94089,0.11939,0.77204
0,0,0,0,0,0,0,0,0.90335,0.97936,0.82506,0.94106,0.11987,0.77247
0,0,0,0,0,0,0,0,0.90526,0.97989,0.82581,0.94106,0.12035,0.77256
0,0,0,0,0,0,0,0,0.90711,0.98006,0.82658,0.94141,0.12082,0.77317
0,0,0,0,0,0,0,0,0.90895,0.98102,0.82731,0.94159,0.12132,0.77361
0,0,0,0,0,0,0,0,0.91075,0.98164,0.82807,0.94185,0.1218,0.77396
0,0,0,0,0,0,0,0,0.91255,0.9819,0.82881,0.94211,0.12229,0.77422
0,0,0,0,0,0,0,0,0.91431,0.98225,0.82955,0.94229,0.12278,0.77492
0,0,0,0,0,0,0,0,0.91604,0.98269,0.83029,0.94237,0.12328,0.77545
0,0,0,0,0,0,0,0,0.91771,0.98312,0.83103,0.94272,0.12377,0.77597
0,0,0,0,0,0,0,0,0.91939,0.98356,0.83176,0.94334,0.12426,0.77606
0,0,0,0,0,0,0,0,0.92107,0.98391,0.8325,0.94377,0.12474,0.77658
0,0,0,0,0,0,0,0,0.92271,0.98409,0.83321,0.9443,0.12523,0.77693
0,0,0,0,0,0,0,0,0.92431,0.98452,0.83396,0.94456,0.12573,0.77719
0,0,0,0,0,0,0,0,0.92589,0.98461,0.83467,0.94474,0.12621,0.77754
0,0,0,0,0,0,0,0,0.92749,0.98513,0.83537,0.94509,0.12671,0.77772
0,0,0,0,0,0,0,0,0.92904,0.98548,0.8361,0.94517,0.12721,0.77833
0,0,0,0,0,0,0,0,0.93056,0.98601,0.83681,0.94552,0.12773,0.77868
0,0,0,0,0,0,0,0,0.93206,0.98645,0.83752,0.9457,0.12824,0.77894
0,0,0,0,0,0,0,0,0.93354,0.98697,0.83823,0.94579,0.12875,0.77938
0,0,0,0,0,0,0,0,0.93495,0.98732,0.83894,0.94596,0.12928,0.77964
0,0,0,0,0,0,0,0,0.93636,0.98758,0.83962,0.94614,0.1298,0.77991
0,0,0,0,0,0,0,0,0.93775,0.98802,0.84034,0.94622,0.13032,0.78034
0,0,0,0,0,0,0,0,0.9391,0.98846,0.84103,0.94648,0.13085,0.78087
0,0,0,0,0,0,0,0,0.94044,0.98863,0.84175,0.94683,0.13137,0.7813
0,0,0,0,0,0,0,0,0.94178,0.98907,0.84243,0.9471,0.1319,0.78157
0,0,0,0,0,0,0,0,0.94308,0.98907,0.84312,0.94753,0.13242,0.782
0,0,0,0,0,0,0,0,0.94438,0.98924,0.84381,0.94771,0.13294,0.78218
0,0,0,0,0,0,0,0,0.94565,0.98933,0.8445,0.94806,0.13347,0.78244
0,0,0,0,0,0,0,0,0.94691,0.98942,0.8452,0.94841,0.134,0.78297
0,0,0,0,0,0,0,0,0.94813,0.98951,0.84587,0.94867,0.13454,0.7834
0,0,0,0,0,0,0,0,0.94935,0.99003,0.84656,0.94885,0.13508,0.78375
0,0,0,0,0,0,0,0,0.95052,0.99012,0.84724,0.9492,0.13563,0.78419
0,0,0,0,0,0,0,0,0.95169,0.99056,0.84792,0.94946,0.13615,0.78471
0,0,0,0,0,0,0,0,0.95283,0.99064,0.8486,0.94972,0.13669,0.78515
0,0,0,0,0,0,0,0,0.95396,0.99091,0.84925,0.94981,0.13725,0.78594
0,0,0,0,0,0,0,0,0.95505,0.99108,0.84991,0.95024,0.13777,0.78638
0,0,0,0,0,0,0,0,0.95614,0.99108,0.85058,0.95033,0.13834,0.78699
0,0,0,0,0,0,0,0,0.95721,0.99126,0.85124,0.95042,0.13887,0.78725
0,0,0,0,0,0,0,0,0.95827,0.99143,0.8519,0.95059,0.13942,0.78751
0,0,0,0,0,0,0,0,0.9593,0.99152,0.85256,0.95086,0.13999,0.78795
0,0,0,0,0,0,0,0,0.96032,0.99187,0.85321,0.95121,0.14055,0.78821
0,0,0,0,0,0,0,0,0.96134,0.99231,0.85385,0.95147,0.14112,0.78874
0,0,0,0,0,0,0,0,0.96232,0.99239,0.85452,0.95156,0.14169,0.78926
0,0,0,0,0,0,0,0,0.96329,0.99248,0.85516,0.95164,0.14225,0.7897
0,0,0,0,0,0,0,0,0.96423,0.99292,0.8558,0.95182,0.14284,0.78996
0,0,0,0,0,0,0,0,0.96518,0.99327,0.85646,0.95217,0.1434,0.79022
0,0,0,0,0,0,0,0,0.96608,0.99344,0.85708,0.95269,0.14398,0.79057
0,0,0,0,0,0,0,0,0.96697,0.99414,0.85771,0.95296,0.14454,0.79101
0,0,0,0,0,0,0,0,0.96786,0.99432,0.85833,0.95322,0.14514,0.79127
0,0,0,0,0,0,0,0,0.96872,0.99449,0.85896,0.95322,0.14573,0.79162
0,0,0,0,0,0,0,0,0.96958,0.99449,0.85958,0.95357,0.14632,0.79232
0,0,0,0,0,0,0,0,0.97042,0.99458,0.86023,0.95383,0.14692,0.79302
0,0,0,0,0,0,0,0,0.97126,0.99467,0.86084,0.95418,0.1475,0.79328
0,0,0,0,0,0,0,0,0.97206,0.99502,0.86146,0.95453,0.14812,0.79381
0,0,0,0,0,0,0,0,0.97286,0.99519,0.86209,0.95488,0.14871,0.79407
0,0,0,0,0,0,0,0,0.97364,0.99519,0.8627,0.95532,0.14932,0.79433
0,0,0,0,0,0,0,0,0.9744,0.99519,0.86333,0.95549,0.14994,0.79451
0,0,0,0,0,0,0,0,0.97515,0.99528,0.86394,0.95584,0.15056,0.79503
0,0,0,0,0,0,0,0,0.97589,0.99545,0.86455,0.95593,0.15119,0.79565
0,0,0,0,0,0,0,0,0.97661,0.99554,0.86516,0.9561,0.15179,0.796
0,0,0,0,0,0,0,0,0.97732,0.99554,0.86577,0.95672,0.15241,0.79617
0,0,0,0,0,0,0,0,0.97803,0.9958,0.86636,0.95689,0.15304,0.79687
0,0,0,0,0,0,0,0,0.9787,0.99589,0.86698,0.95698,0.15367,0.79713
0,0,0,0,0,0,0,0,0.97937,0.99641,0.86758,0.95724,0.15429,0.79748
0,0,0,0,0,0,0,0,0.98001,0.9965,0.86818,0.95733,0.15492,0.79792
0,0,0,0,0,0,0,0,0.98066,0.99659,0.86878,0.95733,0.15556,0.79818
0,0,0,0,0,0,0,0,0.98127,0.99668,0.86937,0.95759,0.15619,0.79818
0,0,0,0,0,0,0,0,0.98189,0.99676,0.86998,0.95776,0.15685,0.79862
0,0,0,0,0,0,0,0,0.98248,0.99703,0.87056,0.9582,0.15749,0.79958
0,0,0,0,0,0,0,0,0.98307,0.99703,0.87116,0.95846,0.15815,0.80019
0,0,0,0,0,0,0,0,0.98364,0.99703,0.87174,0.95864,0.15878,0.80063
0,0,0,0,0,0,0,0,0.98421,0.99711,0.87233,0.95899,0.15945,0.80089
0,0,0,0,0,0,0,0,0.98474,0.9972,0.87291,0.95899,0.16009,0.80098
0,0,0,0,0,0,0,0,0.98529,0.99738,0.87348,0.95925,0.16075,0.80133
0,0,0,0,0,0,0,0,0.98582,0.99746,0.87406,0.95943,0.16142,0.80159
0,0,0,0,0,0,0,0,0.98634,0.99746,0.87463,0.95943,0.16207,0.80203
0,0,0,0,0,0,0,0,0.98685,0.99746,0.87519,0.95951,0.16272,0.80282
0,0,0,0,0,0,0,0,0.98735,0.99755,0.87576,0.9596,0.16337,0.80308
0,0,0,0,0,0,0,0,0.98785,0.99764,0.87633,0.95969,0.16404,0.80334
0,0,0,0,0,0,0,0,0.9883,0.99764,0.87688,0.95986,0.16471,0.80369
0,0,0,0,0,0,0,0,0.98874,0.99764,0.87744,0.95995,0.16539,0.80421
0,0,0,0,0,0,0,0,0.98919,0.99781,0.87802,0.96004,0.16606,0.80483
0,0,0,0,0,0,0,0,0.98963,0.9979,0.87859,0.96039,0.16677,0.80518
0,0,0,0,0,0,0,0,0.99006,0.99799,0.87915,0.96074,0.16748,0.80561
0,0,0,0,0,0,0,0,0.99048,0.99816,0.87971,0.961,0.16819,0.80649
0,0,0,0,0,0,0,0,0.99089,0.99825,0.88026,0.96109,0.16889,0.80693
0,0,0,0,0,0,0,0,0.9913,0.99834,0.88083,0.96118,0.16961,0.8071
0,0,0,0,0,0,0,0,0.99169,0.99834,0.88136,0.96144,0.17031,0.8078
0,0,0,0,0,0,0,0,0.99207,0.99843,0.88191,0.96153,0.17103,0.8085
0,0,0,0,0,0,0,0,0.99243,0.99843,0.88246,0.96187,0.17176,0.80894
0,0,0,0,0,0,0,0,0.99279,0.99851,0.88299,0.96214,0.17249,0.80937
0,0,0,0,0,0,0,0,0.99312,0.99869,0.88353,0.96214,0.1732,0.81016
0,0,0,0,0,0,0,0,0.99346,0.99895,0.88407,0.9624,0.17392,0.81086
0,0,0,0,0,0,0,0,0.99378,0.99895,0.88459,0.96284,0.17465,0.8113
0,0,0,0,0,0,0,0,0.99409,0.99904,0.88513,0.96292,0.17542,0.81156
0,0,0,0,0,0,0,0,0.99439,0.99921,0.88566,0.9631,0.17615,0.81235
0,0,0,0,0,0,0,0,0.99469,0.99921,0.88617,0.96319,0.17689,0.81287
0,0,0,0,0,0,0,0,0.99498,0.99921,0.88669,0.96354,0.17764,0.81305
0,0,0,0,0,0,0,0,0.99526,0.9993,0.88721,0.96371,0.17841,0.8134
0,0,0,0,0,0,0,0,0.99553,0.99939,0.88773,0.9638,0.17919,0.81401
0,0,0,0,0,0,0,0,0.99579,0.99956,0.88825,0.9638,0.17996,0.81418
0,0,0,0,0,0,0,0,0.99604,0.99965,0.88876,0.96389,0.18072,0.81436
0,0,0,0,0,0,0,0,0.99629,0.99974,0.88926,0.96397,0.18151,0.81453
0,0,0,0,0,0,0,0,0.99654,0.99974,0.88977,0.96415,0.18228,0.8148
0,0,0,0,0,0,0,0,0.99678,0.99974,0.89027,0.96432,0.18308,0.81532
0,0,0,0,0,0,0,0,0.997,0.99974,0.89079,0.9645,0.18387,0.81576
0,0,0,0,0,0,0,0,0.9972,0.99974,0.89127,0.96485,0.18468,0.81611
0,0,0,0,0,0,0,0,0.99739,0.99974,0.89177,0.96494,0.18549,0.81646
0,0,0,0,0,0,0,0,0.99759,0.99974,0.89228,0.96502,0.1863,0.81689
0,0,0,0,0,0,0,0,0.99778,0.99974,0.89278,0.9652,0.18708,0.81724
0,0,0,0,0,0,0,0,0.99795,0.99974,0.89329,0.9652,0.1879,0.81794
0,0,0,0,0,0,0,0,0.99812,0.99974,0.89378,0.96563,0.1887,0.81847
0,0,0,0,0,0,0,0,0.99829,0.99974,0.89427,0.9659,0.18953,0.81908
0,0,0,0,0,0,0,0,0.99845,0.99983,0.89476,0.9659,0.19034,0.81952
0,0,0,0,0,0,0,0,0.99859,0.99983,0.89526,0.96598,0.19117,0.82013
0,0,0,0,0,0,0,0,0.99873,0.99983,0.89572,0.96616,0.19202,0.82022
0,0,0,0,0,0,0,0,0.99885,0.99983,0.89621,0.96616,0.19285,0.82065
0,0,0,0,0,0,0,0,0.99899,0.99983,0.89668,0.96616,0.19372,0.82127
0,0,0,0,0,0,0,0,0.9991,0.99983,0.89718,0.96616,0.19455,0.82188
0,0,0,0,0,0,0,0,0.99922,0.99991,0.89767,0.96642,0.19541,0.82258
0,0,0,0,0,0,0,0,0.99932,0.99991,0.89814,0.9666,0.19626,0.82284
0,0,0,0,0,0,0,0,0.99942,0.99991,0.89862,0.96668,0.19714,0.82336
0,0,0,0,0,0,0,0,0.9995,1,0.8991,0.96668,0.19802,0.8238
0,0,0,0,0,0,0,0,0.99958,1,0.89958,0.96677,0.19891,0.82415
0,0,0,0,0,0,0,0,0.99965,1,0.90005,0.96677,0.1998,0.82433
0,0,0,0,0,0,0,0,0.99971,1,0.90052,0.96712,0.2007,0.8245
0,0,0,0,0,0,0,0,0.99977,1,0.90099,0.9673,0.20159,0.8252
0,0,0,0,0,0,0,0,0.99981,1,0.90145,0.96738,0.20249,0.82555
0,0,0,0,0,0,0,0,0.99985,1,0.90191,0.96765,0.20339,0.82599
0,0,0,0,0,0,0,0,0.9999,1,0.90235,0.96791,0.20428,0.82643
0,0,0,0,0,0,0,0,0.99992,1,0.90281,0.96826,0.20519,0.82704
0,0,0,0,0,0,0,0,1,1,0.90325,0.9687,0.20616,0.82774
0,0,0,0,0,0,0,0,0,0,0.9037,0.96878,0.20708,0.82844
0,0,0,0,0,0,0,0,0,0,0.90415,0.96896,0.20801,0.82931
0,0,0,0,0,0,0,0,0,0,0.90456,0.96905,0.20896,0.82984
0,0,0,0,0,0,0,0,0,0,0.90501,0.96905,0.20993,0.83019
0,0,0,0,0,0,0,0,0,0,0.90546,0.96913,0.21087,0.83054
0,0,0,0,0,0,0,0,0,0,0.9059,0.96931,0.21185,0.83132
0,0,0,0,0,0,0,0,0,0,0.90634,0.96931,0.21283,0.83193
0,0,0,0,0,0,0,0,0,0,0.90678,0.96957,0.21381,0.83263
0,0,0,0,0,0,0,0,0,0,0.90722,0.96957,0.21479,0.83351
0,0,0,0,0,0,0,0,0,0,0.90765,0.96974,0.21578,0.83395
0,0,0,0,0,0,0,0,0,0,0.90808,0.97001,0.21674,0.83447
0,0,0,0,0,0,0,0,0,0,0.9085,0.97001,0.21775,0.83499
0,0,0,0,0,0,0,0,0,0,0.90893,0.97009,0.21879,0.83517
0,0,0,0,0,0,0,0,0,0,0.90936,0.97018,0.2198,0.83561
0,0,0,0,0,0,0,0,0,0,0.9098,0.97036,0.22083,0.83569
0,0,0,0,0,0,0,0,0,0,0.91021,0.97053,0.22188,0.83639
0,0,0,0,0,0,0,0,0,0,0.91062,0.97071,0.22292,0.83674
0,0,0,0,0,0,0,0,0,0,0.91105,0.97079,0.22397,0.83727
0,0,0,0,0,0,0,0,0,0,0.91145,0.97079,0.22503,0.83771
0,0,0,0,0,0,0,0,0,0,0.91187,0.97079,0.2261,0.83858
0,0,0,0,0,0,0,0,0,0,0.9123,0.97088,0.22718,0.83937
0,0,0,0,0,0,0,0,0,0,0.9127,0.97106,0.22824,0.83989
0,0,0,0,0,0,0,0,0,0,0.91309,0.97114,0.22939,0.84033
0,0,0,0,0,0,0,0,0,0,0.91349,0.97123,0.2305,0.84085
0,0,0,0,0,0,0,0,0,0,0.91389,0.97149,0.23161,0.84147
0,0,0,0,0,0,0,0,0,0,0.91429,0.97149,0.23274,0.84199
0,0,0,0,0,0,0,0,0,0,0.91468,0.97167,0.23387,0.84251
0,0,0,0,0,0,0,0,0,0,0.91508,0.97193,0.23503,0.84286
0,0,0,0,0,0,0,0,0,0,0.91548,0.97202,0.23618,0.84348
0,0,0,0,0,0,0,0,0,0,0.91588,0.97211,0.23734,0.84435
0,0,0,0,0,0,0,0,0,0,0.91625,0.97219,0.23849,0.8447
0,0,0,0,0,0,0,0,0,0,0.91665,0.97237,0.23965,0.84531
0,0,0,0,0,0,0,0,0,0,0.91704,0.97254,0.24078,0.8461
0,0,0,0,0,0,0,0,0,0,0.91743,0.97254,0.24194,0.8468
0,0,0,0,0,0,0,0,0,0,0.91781,0.97272,0.24314,0.84715
0,0,0,0,0,0,0,0,0,0,0.91819,0.97289,0.24434,0.84759
0,0,0,0,0,0,0,0,0,0,0.91858,0.97298,0.24553,0.8482
0,0,0,0,0,0,0,0,0,0,0.91897,0.97315,0.24677,0.84872
0,0,0,0,0,0,0,0,0,0,0.91935,0.97324,0.24803,0.84925
0,0,0,0,0,0,0,0,0,0,0.91972,0.97342,0.24926,0.85003
0,0,0,0,0,0,0,0,0,0,0.92009,0.97342,0.25052,0.85012
0,0,0,0,0,0,0,0,0,0,0.92047,0.9735,0.25176,0.85065
0,0,0,0,0,0,0,0,0,0,0.92085,0.97359,0.25302,0.85126
0,0,0,0,0,0,0,0,0,0,0.92121,0.97368,0.25428,0.85161
0,0,0,0,0,0,0,0,0,0,0.92158,0.97385,0.25557,0.85196
0,0,0,0,0,0,0,0,0,0,0.92195,0.97385,0.25687,0.85266
0,0,0,0,0,0,0,0,0,0,0.92231,0.97394,0.25816,0.85327
0,0,0,0,0,0,0,0,0,0,0.92267,0.97403,0.25946,0.85414
0,0,0,0,0,0,0,0,0,0,0.92301,0.97412,0.26081,0.85484
0,0,0,0,0,0,0,0,0,0,0.92337,0.97412,0.26217,0.85546
0,0,0,0,0,0,0,0,0,0,0.92372,0.97429,0.26351,0.85633
0,0,0,0,0,0,0,0,0,0,0.92407,0.97438,0.26487,0.85686
0,0,0,0,0,0,0,0,0,0,0.92441,0.97473,0.26623,0.85729
0,0,0,0,0,0,0,0,0,0,0.92476,0.97482,0.2676,0.85799
0,0,0,0,0,0,0,0,0,0,0.9251,0.97499,0.26898,0.85869
0,0,0,0,0,0,0,0,0,0,0.92545,0.97508,0.27038,0.85887
0,0,0,0,0,0,0,0,0,0,0.92579,0.97508,0.27178,0.8593
0,0,0,0,0,0,0,0,0,0,0.92612,0.97543,0.27321,0.85974
0,0,0,0,0,0,0,0,0,0,0.92647,0.97613,0.27464,0.85983
0,0,0,0,0,0,0,0,0,0,0.92681,0.97622,0.27607,0.86018
0,0,0,0,0,0,0,0,0,0,0.92714,0.9763,0.2775,0.86044
0,0,0,0,0,0,0,0,0,0,0.92748,0.9763,0.27894,0.86062
0,0,0,0,0,0,0,0,0,0,0.92783,0.97648,0.28038,0.86123
0,0,0,0,0,0,0,0,0,0,0.92818,0.97657,0.28185,0.86193
0,0,0,0,0,0,0,0,0,0,0.92851,0.97657,0.28332,0.86271
0,0,0,0,0,0,0,0,0,0,0.92883,0.97665,0.28479,0.86324
0,0,0,0,0,0,0,0,0,0,0.92917,0.97692,0.2863,0.86411
0,0,0,0,0,0,0,0,0,0,0.92949,0.977,0.2878,0.86438
0,0,0,0,0,0,0,0,0,0,0.92981,0.977,0.28932,0.86481
0,0,0,0,0,0,0,0,0,0,0.93012,0.977,0.29083,0.86542
0,0,0,0,0,0,0,0,0,0,0.93045,0.977,0.29239,0.86612
0,0,0,0,0,0,0,0,0,0,0.93077,0.97709,0.29394,0.86656
0,0,0,0,0,0,0,0,0,0,0.93109,0.97735,0.29549,0.86691
0,0,0,0,0,0,0,0,0,0,0.93141,0.97744,0.29703,0.86744
0,0,0,0,0,0,0,0,0,0,0.93173,0.97753,0.29862,0.8677
0,0,0,0,0,0,0,0,0,0,0.93204,0.97761,0.30024,0.86831
0,0,0,0,0,0,0,0,0,0,0.93236,0.9777,0.30182,0.86901
0,0,0,0,0,0,0,0,0,0,0.93266,0.97779,0.30341,0.86927
0,0,0,0,0,0,0,0,0,0,0.93298,0.97779,0.30504,0.87015
0,0,0,0,0,0,0,0,0,0,0.93329,0.97779,0.30664,0.87067
0,0,0,0,0,0,0,0,0,0,0.9336,0.97788,0.30826,0.87181
0,0,0,0,0,0,0,0,0,0,0.9339,0.97805,0.30991,0.87207
0,0,0,0,0,0,0,0,0,0,0.9342,0.97805,0.3115,0.87251
0,0,0,0,0,0,0,0,0,0,0.9345,0.97805,0.31312,0.87312
0,0,0,0,0,0,0,0,0,0,0.93481,0.97831,0.31476,0.87364
0,0,0,0,0,0,0,0,0,0,0.93512,0.97831,0.31639,0.87408
0,0,0,0,0,0,0,0,0,0,0.93543,0.97858,0.31807,0.87443
0,0,0,0,0,0,0,0,0,0,0.93574,0.97875,0.31975,0.87496
0,0,0,0,0,0,0,0,0,0,0.93604,0.97875,0.32144,0.87566
0,0,0,0,0,0,0,0,0,0,0.93635,0.97884,0.32313,0.87636
0,0,0,0,0,0,0,0,0,0,0.93665,0.9791,0.32485,0.87705
0,0,0,0,0,0,0,0,0,0,0.93696,0.9791,0.32656,0.87802
0,0,0,0,0,0,0,0,0,0,0.93724,0.9791,0.32825,0.87863
0,0,0,0,0,0,0,0,0,0,0.93753,0.97919,0.32994,0.87898
0,0,0,0,0,0,0,0,0,0,0.93782,0.97928,0.33166,0.8795
0,0,0,0,0,0,0,0,0,0,0.93811,0.97928,0.33336,0.88003
0,0,0,0,0,0,0,0,0,0,0.93841,0.97936,0.33509,0.88047
0,0,0,0,0,0,0,0,0,0,0.9387,0.97936,0.33679,0.88081
0,0,0,0,0,0,0,0,0,0,0.939,0.97945,0.33851,0.88125
0,0,0,0,0,0,0,0,0,0,0.93928,0.97971,0.34022,0.88195
0,0,0,0,0,0,0,0,0,0,0.93955,0.97971,0.34194,0.88309
0,0,0,0,0,0,0,0,0,0,0.93983,0.9798,0.34366,0.88379
0,0,0,0,0,0,0,0,0,0,0.94011,0.98006,0.34543,0.88396
0,0,0,0,0,0,0,0,0,0,0.94039,0.98006,0.34718,0.88431
0,0,0,0,0,0,0,0,0,0,0.94068,0.98024,0.3489,0.88466
0,0,0,0,0,0,0,0,0,0,0.94095,0.98024,0.35062,0.88501
0,0,0,0,0,0,0,0,0,0,0.94124,0.98041,0.35237,0.88554
0,0,0,0,0,0,0,0,0,0,0.94152,0.9805,0.3541,0.8858
0,0,0,0,0,0,0,0,0,0,0.94179,0.98059,0.35581,0.88615
0,0,0,0,0,0,0,0,0,0,0.94207,0.98068,0.35755,0.88676
0,0,0,0,0,0,0,0,0,0,0.94234,0.98076,0.35925,0.88711
0,0,0,0,0,0,0,0,0,0,0.94262,0.98085,0.36096,0.8879
0,0,0,0,0,0,0,0,0,0,0.94289,0.98102,0.36261,0.88851
0,0,0,0,0,0,0,0,0,0,0.94316,0.9812,0.36431,0.88877
0,0,0,0,0,0,0,0,0,0,0.94342,0.98146,0.36597,0.88921
0,0,0,0,0,0,0,0,0,0,0.94367,0.98155,0.36764,0.89
0,0,0,0,0,0,0,0,0,0,0.94394,0.98155,0.36927,0.89035
0,0,0,0,0,0,0,0,0,0,0.9442,0.98172,0.37087,0.8914
0,0,0,0,0,0,0,0,0,0,0.94446,0.98181,0.37247,0.89201
0,0,0,0,0,0,0,0,0,0,0.94472,0.98181,0.37406,0.89262
0,0,0,0,0,0,0,0,0,0,0.94498,0.9819,0.37561,0.89349
0,0,0,0,0,0,0,0,0,0,0.94524,0.98199,0.3771,0.89402
0,0,0,0,0,0,0,0,0,0,0.94551,0.98207,0.37861,0.89454
0,0,0,0,0,0,0,0,0,0,0.94577,0.98207,0.38007,0.89507
0,0,0,0,0,0,0,0,0,0,1,1,0.38149,0.89551
0,0,0,0,0,0,0,0,0,0,0,0,0.38289,0.89594
0,0,0,0,0,0,0,0,0,0,0,0,0.38424,0.8962
0,0,0,0,0,0,0,0,0,0,0,0,0.38491,0.89673
0,0,0,0,0,0,0,0,0,0,0,0,1,1


==> image/dat-files/vascuN.dat <==
0,0
0,8.5682e-05
0,0.00017136
0,0.00025705
0,0.00034273
0,0.00042841
0,0.00051409
0,0.00059978
0,0.00068546
0,0.00077114
0,0.00085682
0,0.00094251
0,0.0010282
0,0.0011139
0,0.0011996
0,0.0012852
0,0.0014566
0,0.0015423
0,0.001628
0,0.0017136
0,0.001885
0,0.0019707
0,0.0020564
0,0.0021421
0,0.0022277
0,0.0023991
0,0.0024848
0,0.0026562
0,0.0028275
0,0.0029132
0,0.0029989
0,0.0030846
0,0.0031703
0,0.0033416
0,0.0034273
0,0.003513
0,0.0036843
0,0.0038557
0,0.0041984
0,0.0042841
0,0.0044555
0,0.0045412
0,0.0047125
0,0.0047982
0,0.0048839
0,0.0050553
0,0.0051409
0,0.0052266
0,0.005398
0,0.0054837
0,0.0055694
0,0.0057407
0,0.0059121
0,0.0059978
0,0.0063405
0,0.0064262
0,0.0067689
0,0.0068546
0,0.0069403
0,0.007026
0,0.0071973
0,0.0073687
0,0.0074544
0,0.0077114
0,0.0077971
0,0.0078828
0,0.0081398
0,0.0083112
0,0.0084826
0,0.0086539
0,0.0087396
0,0.0088253
0,0.0089967
0,0.009168
0,0.0093394
0,0.0095964
0,0.0096821
0,0.0098535
0,0.0099392
0,0.010196
0,0.010539
0,0.01071
0,0.010796
0,0.011053
0,0.011139
0,0.011224
0,0.01131
0,0.011481
0,0.011653
0,0.011738
0,0.011824
0,0.01191
0,0.011996
0,0.012167
0,0.012253
0,0.012424
0,0.01251
0,0.012681
0,0.012767
0,0.012852
0,0.012938
0,0.013024
0,0.013452
0,0.013624
0,0.013881
0,0.014052
0,0.014309
0,0.014566
0,0.014737
0,0.014909
0,0.01508
0,0.015251
0,0.015423
0,0.015509
0,0.01568
0,0.015851
0,0.015937
0,0.016365
0,0.016537
0,0.016708
0,0.016879
0,0.017051
0,0.017222
0,0.017308
0,0.017822
0,0.01825
0,0.018593
0,0.019022
0,0.019279
0,0.01945
0,0.019621
0,0.019793
0,0.019964
0,0.02005
0,0.020135
0,0.020221
0,0.020307
0,0.020392
0,0.020478
0,0.020735
0,0.020907
0,0.020992
0,0.021078
0,0.021164
0,0.021249
0,0.021506
0,0.021678
0,0.021935
0,0.022449
0,0.022706
0,0.022792
0,0.022877
0,0.022963
0,0.023306
0,0.023648
0,0.023734
0,0.023905
0,0.024162
0,0.024334
0,0.024505
0,0.024934
0,0.025105
0,0.025362
0,0.025619
0,0.025876
0,0.026047
0,0.026219
0,0.02639
0,0.026647
0,0.027076
0,0.027247
0,0.027418
0,0.02759
0,0.027847
0,0.028104
0,0.02819
0,0.028618
0,0.028789
0,0.028961
0,0.029218
0,0.029389
0,0.029646
0,0.029903
0,0.030075
0,0.030417
0,0.030674
0,0.03076
0,0.031017
0,0.031274
0,0.031788
0,0.031874
0,0.032302
0,0.032645
0,0.033073
0,0.033245
0,0.033502
0,0.033588
0,0.033845
0,0.03393
0,0.034102
0,0.03453
0,0.034616
0,0.034701
0,0.035044
2.1525e-07,0.035387
2.1525e-07,0.035644
2.1525e-07,0.035987
2.1525e-07,0.036244
4.305e-07,0.036415
4.305e-07,0.036758
4.305e-07,0.037015
4.305e-07,0.037529
4.305e-07,0.038043
4.305e-07,0.038129
4.305e-07,0.038386
4.305e-07,0.038643
4.305e-07,0.038814
4.305e-07,0.039157
4.305e-07,0.039328
4.305e-07,0.039585
4.305e-07,0.039671
4.305e-07,0.039842
6.4575e-07,0.040528
6.4575e-07,0.040699
6.4575e-07,0.040785
6.4575e-07,0.040871
6.4575e-07,0.041385
8.6099e-07,0.041556
8.6099e-07,0.041899
8.6099e-07,0.042156
8.6099e-07,0.042584
1.0762e-06,0.043098
1.0762e-06,0.043527
1.0762e-06,0.043869
1.0762e-06,0.044041
1.0762e-06,0.044641
1.5067e-06,0.045155
1.5067e-06,0.045497
1.5067e-06,0.046011
1.5067e-06,0.04644
1.5067e-06,0.046611
1.5067e-06,0.047211
1.5067e-06,0.047639
1.5067e-06,0.048068
1.5067e-06,0.048496
1.722e-06,0.048668
1.722e-06,0.048925
1.722e-06,0.049524
1.722e-06,0.050124
1.722e-06,0.050638
1.722e-06,0.051067
1.722e-06,0.051152
1.722e-06,0.051752
1.722e-06,0.051924
1.722e-06,0.052266
1.9372e-06,0.05278
1.9372e-06,0.053037
2.1525e-06,0.053466
2.1525e-06,0.05398
2.1525e-06,0.054066
2.1525e-06,0.054665
2.3677e-06,0.055008
2.3677e-06,0.055265
2.583e-06,0.056036
2.583e-06,0.056208
2.7982e-06,0.056807
3.0135e-06,0.057236
3.2287e-06,0.058178
3.444e-06,0.05835
3.444e-06,0.058521
3.444e-06,0.058778
3.8745e-06,0.059207
3.8745e-06,0.059806
4.0897e-06,0.060577
4.0897e-06,0.061092
4.0897e-06,0.061777
4.305e-06,0.061948
4.5202e-06,0.062463
4.9507e-06,0.063148
4.9507e-06,0.063405
5.3812e-06,0.063576
5.5965e-06,0.064433
5.8117e-06,0.064605
5.8117e-06,0.065033
6.027e-06,0.065461
6.027e-06,0.066061
6.4575e-06,0.066404
6.4575e-06,0.066747
6.4575e-06,0.067175
6.4575e-06,0.068375
6.6727e-06,0.068632
6.6727e-06,0.06906
6.888e-06,0.069746
7.3185e-06,0.070431
7.3185e-06,0.071116
7.3185e-06,0.071716
7.3185e-06,0.07223
7.5337e-06,0.072659
7.5337e-06,0.07343
7.5337e-06,0.073944
7.5337e-06,0.074287
7.7489e-06,0.074715
8.1794e-06,0.075315
8.1794e-06,0.076
8.1794e-06,0.076857
8.3947e-06,0.077371
8.3947e-06,0.077543
8.3947e-06,0.078057
8.3947e-06,0.078228
8.6099e-06,0.078742
8.8252e-06,0.079085
9.0404e-06,0.079428
9.0404e-06,0.079856
9.0404e-06,0.080627
9.2557e-06,0.08157
9.2557e-06,0.082084
9.9014e-06,0.082512
1.0332e-05,0.083712
1.0332e-05,0.084226
1.0762e-05,0.08474
1.1193e-05,0.085511
1.1193e-05,0.086282
1.1408e-05,0.086968
1.1408e-05,0.087739
1.1408e-05,0.088167
1.1623e-05,0.088424
1.1839e-05,0.089195
1.1839e-05,0.089795
1.2269e-05,0.090566
1.2484e-05,0.091252
1.3345e-05,0.09168
1.3561e-05,0.092708
1.3561e-05,0.093308
1.3776e-05,0.093651
1.3991e-05,0.094336
1.3991e-05,0.095022
1.3991e-05,0.09605
1.4422e-05,0.096735
1.4637e-05,0.09725
1.4852e-05,0.097764
1.5067e-05,0.099049
1.5283e-05,0.099906
1.5283e-05,0.10068
1.5498e-05,0.10136
1.5498e-05,0.10248
1.5713e-05,0.10308
1.5713e-05,0.10393
1.5713e-05,0.10428
1.5928e-05,0.1053
1.5928e-05,0.1059
1.6144e-05,0.1065
1.6359e-05,0.10762
1.7435e-05,0.10847
1.7866e-05,0.10942
1.7866e-05,0.11019
1.8081e-05,0.11139
1.8296e-05,0.11224
1.8511e-05,0.11302
1.8511e-05,0.11344
1.8942e-05,0.11464
1.8942e-05,0.11541
1.9588e-05,0.1161
1.9588e-05,0.11661
2.0449e-05,0.11713
2.0879e-05,0.11764
2.1094e-05,0.11807
2.174e-05,0.1185
2.1955e-05,0.11953
2.1955e-05,0.12081
2.2171e-05,0.12193
2.2601e-05,0.12278
2.2816e-05,0.12364
2.3247e-05,0.12433
2.3677e-05,0.12527
2.4108e-05,0.12595
2.4323e-05,0.12672
2.4323e-05,0.1275
2.4754e-05,0.12827
2.5399e-05,0.12929
2.5399e-05,0.13024
2.6045e-05,0.13101
2.6045e-05,0.13204
2.626e-05,0.13315
2.6476e-05,0.13392
2.6476e-05,0.13478
2.6906e-05,0.13615
2.7121e-05,0.13709
2.7337e-05,0.13795
2.7552e-05,0.13881
2.7767e-05,0.13983
2.7982e-05,0.14035
2.8413e-05,0.14146
2.8843e-05,0.14258
2.9059e-05,0.14335
2.9489e-05,0.14463
3.035e-05,0.14532
3.1426e-05,0.14575
3.2072e-05,0.14703
3.2072e-05,0.14806
3.2503e-05,0.14909
3.2718e-05,0.1496
3.2718e-05,0.15054
3.3364e-05,0.15183
3.3794e-05,0.15286
3.4225e-05,0.15414
3.5086e-05,0.15526
3.5731e-05,0.15646
3.5731e-05,0.15731
3.5947e-05,0.15791
3.5947e-05,0.1592
3.6808e-05,0.16057
3.7238e-05,0.16125
3.8099e-05,0.16203
3.9175e-05,0.16305
4.0036e-05,0.16391
4.0682e-05,0.16485
4.1112e-05,0.16588
4.1543e-05,0.16751
4.1973e-05,0.16871
4.1973e-05,0.16931
4.2189e-05,0.16999
4.3911e-05,0.17119
4.4341e-05,0.17222
4.4772e-05,0.17334
4.5417e-05,0.17428
4.6709e-05,0.17573
4.6924e-05,0.17702
4.7139e-05,0.17839
4.757e-05,0.17933
4.8861e-05,0.1807
4.9292e-05,0.18199
4.9938e-05,0.18285
5.0153e-05,0.18396
5.0583e-05,0.1849
5.166e-05,0.18593
5.1875e-05,0.18696
5.2736e-05,0.1879
5.2951e-05,0.18927
5.3382e-05,0.19081
5.3812e-05,0.19159
5.4673e-05,0.19279
5.4888e-05,0.1939
5.5965e-05,0.19467
5.661e-05,0.19596
5.7256e-05,0.19707
5.7902e-05,0.19878
5.8548e-05,0.19921
5.8763e-05,0.20024
5.9839e-05,0.20153
6.07e-05,0.20315
6.1776e-05,0.20487
6.1992e-05,0.20649
6.3283e-05,0.20787
6.4359e-05,0.20984
6.479e-05,0.21069
6.5005e-05,0.21215
6.5651e-05,0.21266
6.5651e-05,0.21369
6.6942e-05,0.21532
6.7158e-05,0.21712
6.8234e-05,0.21858
6.9525e-05,0.2196
7.1247e-05,0.22072
7.2324e-05,0.22243
7.2754e-05,0.22346
7.3185e-05,0.22492
7.3615e-05,0.22543
7.4261e-05,0.2268
7.5983e-05,0.22783
7.6413e-05,0.2286
7.7705e-05,0.22997
7.8996e-05,0.23126
8.0503e-05,0.23246
8.1579e-05,0.23391
8.2871e-05,0.23503
8.3732e-05,0.23623
8.4593e-05,0.23725
8.5669e-05,0.23828
8.8467e-05,0.2394
9.062e-05,0.24034
9.1911e-05,0.24162
9.3633e-05,0.243
9.557e-05,0.24488
9.7077e-05,0.24574
9.8153e-05,0.24788
9.9445e-05,0.24925
0.00010117,0.25096
0.00010353,0.25191
0.00010526,0.25336
0.00010655,0.25422
0.00010935,0.25491
0.00011128,0.2561
0.00011279,0.25765
0.00011365,0.25902
0.0001171,0.26005
0.00011925,0.2609
0.00012054,0.26236
0.00012312,0.26339
0.00012484,0.26527
0.000127,0.26673
0.00012915,0.26819
0.00013173,0.26921
0.00013367,0.27076
0.00013582,0.27187
0.0001369,0.27367
0.00013862,0.27504
0.00014099,0.27624
0.000144,0.27718
0.00014551,0.27821
0.00014658,0.27915
0.00014852,0.28044
0.00014938,0.28164
0.00015132,0.28275
0.00015261,0.28387
0.00015519,0.28472
0.00015713,0.28575
0.00015928,0.28721
0.00016165,0.28875
0.00016574,0.28986
0.00016789,0.29063
0.00017026,0.29261
0.00017328,0.29432
0.0001778,0.2956
0.00018102,0.29672
0.00018533,0.29758
0.0001892,0.29912
0.00019308,0.30032
0.00019588,0.30117
0.00020061,0.30169
0.00020319,0.30306
0.00020599,0.30434
0.00020987,0.30546
0.00021396,0.30657
0.00021783,0.3082
0.000223,0.30966
0.00022709,0.3106
0.00023096,0.31163
0.0002357,0.31334
0.00024,0.31497
0.00024323,0.3166
0.00024904,0.31822
0.00025507,0.31942
0.00026045,0.32122
0.00026669,0.32234
0.00027207,0.32328
0.00027939,0.32482
0.00028563,0.32611
0.00029166,0.32782
0.0002964,0.32971
0.00030307,0.33108
0.00030996,0.33219
0.00031771,0.33348
0.00032503,0.33536
0.00033342,0.33622
0.0003416,0.33742
0.00035129,0.33922
0.00036011,0.34059
0.00036958,0.34213
0.00038056,0.34333
0.00039154,0.34504
0.00040295,0.34633
0.00041306,0.34779
0.00042533,0.34933
0.00043739,0.3507
0.00044858,0.3519
0.00045891,0.35361
0.00046989,0.35464
0.00048474,0.35601
0.00049895,0.35712
0.00051401,0.35824
0.00052844,0.35961
0.00054286,0.36107
0.00055922,0.36227
0.00057127,0.36449
0.00058978,0.36561
0.00060571,0.36638
0.00062293,0.36801
0.00064532,0.36886
0.00066555,0.36963
0.00068492,0.37118
0.00070817,0.37263
0.00073055,0.37418
0.00075789,0.37546
0.00077791,0.37649
0.00080159,0.37837
0.00082634,0.37974
0.00085647,0.38086
0.00088812,0.38274
0.0009232,0.38411
0.00095527,0.38514
0.00098993,0.38609
0.0010282,0.38694
0.0010631,0.38806
0.0011006,0.3896
0.0011434,0.39088
0.0011858,0.39191
0.0012299,0.3938
0.0012844,0.39508
0.001336,0.3968
0.001397,0.3974
0.0014654,0.39825
0.001522,0.39937
0.0015875,0.40082
0.0016522,0.40245
0.001731,0.40365
0.0018031,0.40476
0.0018821,0.40656
0.0019786,0.40776
0.0020681,0.40879
0.0021632,0.41033
0.0022653,0.41162
0.0023697,0.41342
0.0024786,0.41445
0.0026041,0.4159
0.0027352,0.41727
0.0028598,0.41839
0.0029997,0.42036
0.0031441,0.42156
0.0033058,0.42276
0.0034631,0.42439
0.0036302,0.42533
0.0038069,0.42678
0.0039957,0.42798
0.0042027,0.43013
0.0044318,0.43115
0.0046829,0.43278
0.004929,0.43484
0.0051838,0.43561
0.0054703,0.43732
0.0057618,0.43818
0.00607,0.43972
0.0063894,0.44126
0.0067328,0.44281
0.0070967,0.44426
0.0074876,0.44555
0.0078947,0.44735
0.0083271,0.44829
0.0087968,0.44975
0.0092649,0.45138
0.0097691,0.45317
0.01029,0.4548
0.010853,0.45652
0.011453,0.4578
0.012069,0.45943
0.012753,0.46123
0.013451,0.4626
0.014171,0.46448
0.014939,0.46654
0.015741,0.46783
0.016625,0.46945
0.01753,0.47117
0.01846,0.47262
0.019445,0.47434
0.020505,0.47605
0.021595,0.47777
0.022755,0.47888
0.023958,0.48059
0.025251,0.48162
0.026572,0.48368
0.027949,0.48582
0.029438,0.48796
0.030984,0.49062
0.032599,0.49233
0.034287,0.49387
0.036037,0.49516
0.037864,0.49756
0.039773,0.49987
0.041775,0.50193
0.043877,0.50347
0.046015,0.50527
0.048289,0.50707
0.05066,0.50878
0.053113,0.51041
0.05564,0.51255
0.058303,0.51487
0.061026,0.51735
0.063892,0.51855
0.06688,0.52061
0.069962,0.52249
0.07316,0.52361
0.076474,0.52515
0.079919,0.5278
0.083515,0.52943
0.087177,0.53097
0.090961,0.53312
0.094898,0.53586
0.098943,0.53843
0.10316,0.5404
0.10744,0.54366
0.11195,0.5464
0.11656,0.54811
0.12132,0.55085
0.12621,0.55325
0.13127,0.55642
0.13645,0.55856
0.14174,0.56079
0.14726,0.56328
0.15282,0.56525
0.15856,0.56773
0.16448,0.57005
0.17049,0.57296
0.17665,0.57536
0.18293,0.57724
0.18947,0.57981
0.19609,0.58307
0.20286,0.58633
0.20978,0.58915
0.21683,0.59232
0.22405,0.59429
0.23138,0.59721
0.23884,0.60003
0.24649,0.60252
0.25423,0.60552
0.26211,0.6086
0.27019,0.61109
0.27832,0.61417
0.28658,0.61717
0.29497,0.62008
0.30345,0.62368
0.31209,0.62557
0.32068,0.62831
0.32953,0.63054
0.3384,0.63422
0.34744,0.63679
0.35643,0.63979
0.36555,0.64279
0.37478,0.64647
0.38414,0.64982
0.39345,0.65299
0.40283,0.65564
0.41225,0.65907
0.42174,0.66258
0.43128,0.66567
0.44087,0.66935
0.45052,0.67226
0.4601,0.67646
0.46979,0.67963
1,1


==> image/dat-files/vascuO.dat <==
0,0
0,0.00025705
0,0.00034273
0,0.00042841
0,0.00068546
0,0.00085682
0,0.0011996
0,0.0017993
0,0.0020564
0,0.0027418
0,0.00377
0,0.0042841
0,0.0048839
0,0.005398
0,0.0061691
0,0.0071116
0,0.009168
0,0.010025
0,0.010796
0,0.011824
0,0.012767
0,0.013281
0,0.014994
0,0.016108
0,0.017908
0,0.019022
0,0.020907
0,0.021935
0,0.02322
0,0.024505
0,0.026819
0,0.028018
0,0.029303
0,0.031017
0,0.033073
0,0.034016
0,0.036158
0,0.038129
0,0.039928
0,0.041299
0,0.043784
0,0.045412
0,0.047297
0,0.048668
0,0.050981
0,0.053209
0,0.05518
0,0.05715
0,0.05895
0,0.061349
0,0.062805
0,0.064862
0,0.066575
0,0.06906
0,0.072059
0,0.074458
0,0.076686
0,0.078828
0,0.081741
0,0.084312
0,0.087053
0,0.089367
0,0.092023
0,0.095193
0,0.09725
0,0.10008
0,0.10213
0,0.10522
0,0.10762
0,0.11044
0,0.11293
0,0.11524
0,0.11773
0,0.1215
0,0.12475
0,0.12972
0,0.13384
0,0.13769
0,0.14052
0,0.14506
0,0.14952
0,0.15217
0,0.155
0,0.15843
0,0.16263
2.1525e-07,0.16674
2.1525e-07,0.17068
2.1525e-07,0.17471
2.1525e-07,0.17856
2.1525e-07,0.18319
2.1525e-07,0.18816
2.1525e-07,0.1927
2.1525e-07,0.19647
2.1525e-07,0.20033
1.0762e-06,0.20495
1.0762e-06,0.20992
1.0762e-06,0.21532
1.2915e-06,0.2202
1.2915e-06,0.22526
1.2915e-06,0.23023
1.5067e-06,0.23477
1.5067e-06,0.24008
1.9372e-06,0.24565
2.1525e-06,0.25045
2.583e-06,0.25653
2.583e-06,0.26185
3.0135e-06,0.26707
3.444e-06,0.27256
3.6592e-06,0.27838
3.6592e-06,0.28301
4.305e-06,0.28866
5.8117e-06,0.295
6.4575e-06,0.30117
6.6727e-06,0.30734
7.3185e-06,0.3136
8.6099e-06,0.32028
9.9014e-06,0.32696
1.1623e-05,0.3333
1.2915e-05,0.33982
1.4206e-05,0.34633
1.7005e-05,0.35233
2.0233e-05,0.35918
2.2601e-05,0.36655
2.6906e-05,0.37315
3.2933e-05,0.37949
3.7023e-05,0.38514
4.1543e-05,0.39054
4.8e-05,0.3962
5.2305e-05,0.40168
5.9624e-05,0.40776
6.6297e-05,0.41393
7.4476e-05,0.41967
8.4377e-05,0.4249
9.6862e-05,0.43013
0.00010762,0.43518
0.00011796,0.44024
0.00013345,0.44606
0.00014572,0.45155
0.00016101,0.45626
0.00017887,0.46277
0.00019997,0.46825
0.00022235,0.47305
0.00024581,0.47759
0.00027294,0.48256
0.00029726,0.48693
0.00032589,0.4919
0.00036399,0.49687
0.00040316,0.50236
0.0004447,0.50655
0.00049292,0.5123
0.00054931,0.51615
0.00061453,0.52163
0.00068191,0.52532
0.00075143,0.52943
0.00084765,0.53492
0.000957,0.5398
0.0010663,0.54494
0.0012088,0.54914
0.001363,0.55342
0.0015444,0.55779
0.0017427,0.56268
0.0019915,0.56816
0.0022853,0.5733
0.0026271,0.57801
0.0030374,0.58324
0.0035034,0.59018
0.0040518,0.59524
0.0046761,0.60046
0.0053922,0.60672
0.0062562,0.6122
0.0072625,0.61837
0.0084238,0.62488
0.0097912,0.63276
0.011375,0.64116
0.013223,0.64827
0.015349,0.65684
0.017802,0.66395
0.020598,0.67175
0.0238,0.67989
0.027486,0.68794
0.03169,0.69583
0.036501,0.70679
0.041948,0.71579
0.048126,0.7247
0.055083,0.7355
0.062874,0.74544
0.071752,0.75563
0.081737,0.76737
0.092851,0.77825
0.10508,0.78914
0.11866,0.80027
0.13363,0.81304
0.15012,0.82418
0.16812,0.83618
0.18777,0.84826
0.20918,0.86017
0.23223,0.87242
0.25728,0.88321
0.28432,0.8941
0.31277,0.90498
0.34307,0.91517
0.37522,0.92349
0.40888,0.93248
0.44419,0.94191
0.48044,0.94962
0.51757,0.95947
0.55513,0.96538
0.59381,0.97181
0.63348,0.97644
0.67271,0.98106
0.71145,0.98621
0.74888,0.9898
0.78479,0.99263
0.81903,0.99529
0.8516,0.99794
0.88114,0.99897
0.90762,0.99957
0.93187,1
0.95403,1
0.97272,1
0.98642,1
0.99517,1
0.99891,1
1,1


==> image/dat-files/vascuP.dat <==
0,0
0,0.00085682
0,0.00094251
0,0.0021421
0,0.0026562
0,0.0038557
0,0.0046269
0,0.0047125
0,0.0063405
0,0.0084826
0,0.010111
0,0.010625
0,0.01191
0,0.012852
0,0.014395
0,0.01568
0,0.017651
0,0.01885
0,0.020392
0,0.021849
0,0.023648
0,0.026047
0,0.027504
0,0.029817
0,0.031703
0,0.034016
0,0.034616
0,0.036501
0,0.037272
0,0.038129
0,0.0395
0,0.041299
0,0.042584
0,0.043955
0,0.045926
0,0.047811
0,0.049439
0,0.051067
0,0.053809
0,0.055351
0,0.056807
0,0.058178
0,0.059378
0,0.061777
0,0.065718
0,0.067261
0,0.06846
0,0.071973
0,0.075229
0,0.076172
0,0.077029
0,0.079428
0,0.08097
0,0.08474
0,0.08791
0,0.091423
0,0.094165
0,0.096221
0,0.099563
0,0.10171
0,0.10488
0,0.10762
0,0.11087
0,0.11447
0,0.11841
0,0.12235
0,0.1269
0,0.13049
2.1525e-07,0.13512
2.1525e-07,0.14009
2.1525e-07,0.14489
2.1525e-07,0.14797
2.1525e-07,0.15174
2.1525e-07,0.15603
2.1525e-07,0.16014
2.1525e-07,0.16425
6.4575e-07,0.16974
8.6099e-07,0.17496
8.6099e-07,0.1807
1.0762e-06,0.18533
1.0762e-06,0.18953
1.0762e-06,0.19347
1.2915e-06,0.19887
1.2915e-06,0.20384
1.5067e-06,0.20872
1.5067e-06,0.21181
1.5067e-06,0.21626
1.9372e-06,0.22183
1.9372e-06,0.22706
2.1525e-06,0.23194
2.583e-06,0.2358
2.7982e-06,0.23965
2.7982e-06,0.24625
3.2287e-06,0.25216
3.8745e-06,0.2573
4.0897e-06,0.26305
4.5202e-06,0.26724
5.166e-06,0.27281
6.4575e-06,0.2783
7.3185e-06,0.28344
8.1794e-06,0.29089
8.8252e-06,0.29826
1.0332e-05,0.30434
1.2054e-05,0.3106
1.4206e-05,0.31737
1.7005e-05,0.32225
1.9372e-05,0.32868
2.174e-05,0.33399
2.5615e-05,0.34119
2.8628e-05,0.34676
3.2072e-05,0.35198
3.487e-05,0.35841
3.8745e-05,0.36381
4.305e-05,0.37126
5.0368e-05,0.37717
5.618e-05,0.38343
6.3283e-05,0.38977
6.8234e-05,0.39585
7.5122e-05,0.40151
8.3947e-05,0.40733
9.3633e-05,0.41316
0.0001044,0.41967
0.00011494,0.42481
0.00012807,0.43081
0.0001397,0.43492
0.00015519,0.44049
0.00016789,0.44589
0.00018189,0.45009
0.00019738,0.45506
0.00021632,0.45952
0.00023311,0.46457
0.00025076,0.46628
0.00027057,0.46954
0.00029317,0.4746
0.00031878,0.47948
0.00033923,0.48351
0.00036506,0.4877
0.00039218,0.49413
0.00041758,0.49679
0.00044621,0.50021
0.00047807,0.50433
0.00051789,0.50827
0.0005519,0.5111
0.00058655,0.51418
0.00062228,0.51786
0.00066533,0.52163
0.00071355,0.52489
0.00076349,0.52763
0.00081924,0.53209
0.00087348,0.538
0.00092126,0.54194
0.0009895,0.54734
0.0010562,0.55085
0.0011275,0.55428
0.0012146,0.56113
0.0012984,0.56568
0.0013983,0.5703
0.001516,0.57424
0.0016443,0.57947
0.0018038,0.58375
0.0019898,0.58941
0.0022261,0.59609
0.0024885,0.60149
0.0028185,0.60869
0.0032352,0.61554
0.0037404,0.62137
0.0044171,0.62985
0.0052779,0.63782
0.0063804,0.64682
0.0078592,0.65684
0.0097818,0.66772
0.01241,0.67569
0.015852,0.68452
0.020493,0.69446
0.026846,0.70525
0.035152,0.71879
0.045878,0.73541
0.060173,0.75212
0.078563,0.77363
0.10189,0.79239
0.13049,0.81458
0.16478,0.83609
0.2045,0.85888
0.24942,0.88347
0.29816,0.90258
0.34933,0.91886
0.40197,0.93325
0.454,0.94619
0.5046,0.95733
0.55299,0.9659
0.59898,0.9725
0.64246,0.97747
0.68355,0.98252
0.72275,0.98723
0.76003,0.99092
0.79552,0.99375
0.8294,0.99589
0.86111,0.99829
0.88981,0.99923
0.9157,0.99974
0.93959,1
0.96077,1
0.97803,1
0.99031,1
0.99723,1
1,1


==> image/dat-files/vascuPN.dat <==
0,0
2.1525e-07,0
4.305e-07,0
6.4575e-07,0
8.6099e-07,0
1.2915e-06,0
1.5067e-06,0
1.9372e-06,0
2.1525e-06,0
2.583e-06,0
2.7982e-06,0
3.2287e-06,0
3.444e-06,0
3.6592e-06,0
4.305e-06,0
4.7355e-06,0
5.3812e-06,0
5.8117e-06,0
6.4575e-06,0
7.7489e-06,0
8.6099e-06,0
9.4709e-06,0
1.0332e-05,0
1.1193e-05,0
1.27e-05,0
1.4422e-05,0
1.5713e-05,0
1.6789e-05,0
1.722e-05,0
1.8296e-05,0
2.0018e-05,0
2.174e-05,0
2.3247e-05,0
2.5399e-05,0
2.7121e-05,0
2.8413e-05,0
2.9489e-05,0
3.1642e-05,0
3.3794e-05,0
3.5731e-05,0
3.7453e-05,0
4.1328e-05,0
4.348e-05,0
4.7139e-05,0
5.1014e-05,0
5.3382e-05,0
5.661e-05,0
6.1346e-05,0
6.4575e-05,0
6.8234e-05,0
7.2108e-05,0
7.6844e-05,0
8.0718e-05,0
8.6315e-05,0
8.9328e-05,0
9.3633e-05,0
9.9875e-05,0
0.00010504,0
0.00011021,0
0.0001171,0
0.00012463,0
0.00013302,0
0.00014163,0
0.0001496,0
0.00015584,0
0.00016531,0
0.00017349,0
0.00018296,0
0.00019049,0
0.00019889,0
0.00020707,0
0.00021525,0
0.00022472,8.5682e-05
0.00023354,8.5682e-05
0.00024409,8.5682e-05
0.0002555,8.5682e-05
0.00026648,8.5682e-05
0.00027875,8.5682e-05
0.00029016,8.5682e-05
0.00030242,0.00017136
0.0003134,0.00025705
0.00032847,0.00034273
0.00034461,0.00034273
0.00036162,0.00042841
0.00037647,0.00042841
0.00039283,0.00042841
0.00041069,0.00042841
0.00042899,0.00042841
0.00044255,0.00042841
0.00046063,0.00042841
0.00047785,0.00042841
0.0004983,0.00042841
0.00051681,0.00059978
0.00053618,0.00059978
0.00055685,0.00059978
0.00058117,0.00059978
0.00060485,0.00068546
0.00063326,0.00068546
0.00065974,0.00068546
0.00068384,0.00068546
0.00071161,0.00077114
0.00073938,0.00085682
0.00076951,0.00085682
0.00079857,0.00094251
0.00082785,0.00094251
0.00085626,0.0010282
0.00088575,0.0010282
0.0009204,0.0011139
0.000957,0.0012852
0.00099251,0.0012852
0.001027,0.0013709
0.0010629,0.0013709
0.0010997,0.0013709
0.00114,0.0014566
0.0011862,0.0014566
0.0012271,0.001628
0.0012743,0.0017136
0.0013167,0.001885
0.0013681,0.001885
0.0014103,0.001885
0.0014609,0.0019707
0.0015166,0.0020564
0.001575,0.0021421
0.0016268,0.0021421
0.0016893,0.0024848
0.001751,0.0026562
0.001815,0.0027418
0.0018834,0.0029989
0.0019454,0.0030846
0.0020061,0.0035987
0.0020782,0.0039414
0.0021501,0.0041984
0.0022205,0.0045412
0.0022887,0.0048839
0.0023656,0.0052266
0.0024398,0.0055694
0.0025264,0.0060835
0.0026039,0.0067689
0.0026859,0.0069403
0.0027687,0.0073687
0.0028555,0.0081398
0.002944,0.0083969
0.003041,0.0087396
0.0031407,0.008911
0.0032453,0.0092537
0.0033458,0.0095108
0.0034519,0.0099392
0.0035617,0.010368
0.0036795,0.011053
0.0038062,0.01191
0.0039233,0.012595
0.004049,0.013452
0.0041771,0.014395
0.0043097,0.014994
0.0044313,0.015851
0.004568,0.016451
0.0046939,0.016622
0.0048401,0.017136
0.0049781,0.017908
0.0051281,0.018679
0.0052955,0.019536
0.0054421,0.020649
0.0056064,0.021678
0.0057646,0.02262
0.0059282,0.023734
0.0060948,0.025191
0.0062695,0.026133
0.0064523,0.027161
0.0066512,0.028618
0.0068449,0.029817
0.0070348,0.031103
0.0072308,0.032217
0.0074474,0.033073
0.0076594,0.034444
0.007874,0.036586
0.0080925,0.038129
0.0083323,0.040099
0.0085641,0.042413
0.008808,0.044041
0.0090645,0.045669
0.0093145,0.047639
0.0095631,0.049953
0.0098211,0.051667
0.010075,0.053809
0.010349,0.055694
0.010627,0.056979
0.010913,0.059035
0.011188,0.060835
0.011492,0.06272
0.011793,0.064605
0.012087,0.065804
0.012408,0.067775
0.012734,0.070003
0.013067,0.072316
0.013411,0.074629
0.013758,0.076943
0.01412,0.07977
0.014476,0.082684
0.014839,0.085854
0.015222,0.088082
0.015606,0.090738
0.015984,0.09288
0.01638,0.09545
0.016771,0.09725
0.017163,0.10016
0.017586,0.10273
0.01802,0.10428
0.018465,0.10642
0.018893,0.10899
0.019357,0.11224
0.019827,0.1155
0.020301,0.1185
0.020786,0.12167
0.02128,0.12475
0.021787,0.12801
0.022288,0.13067
0.022813,0.13392
0.023342,0.13769
0.023876,0.14086
0.024395,0.14292
0.024951,0.14703
0.025506,0.14943
0.02608,0.15303
0.02665,0.15534
0.027252,0.15791
0.027848,0.1616
0.028495,0.16502
0.029105,0.16828
0.02972,0.17154
0.030371,0.17513
0.031033,0.17779
0.031684,0.18105
0.032354,0.18379
0.033021,0.18764
0.033731,0.19004
0.034443,0.19313
0.035164,0.1963
0.035898,0.19938
0.036639,0.20272
0.037375,0.20495
0.038143,0.20769
0.03893,0.21129
0.039707,0.21386
0.040497,0.21815
0.041328,0.22149
0.042136,0.22423
0.042973,0.22757
0.04382,0.23031
0.044669,0.23434
0.045525,0.23845
0.046419,0.24111
0.047296,0.24479
0.048194,0.24771
0.049123,0.25131
0.050071,0.25516
0.051014,0.2585
0.051967,0.26313
0.052936,0.26639
0.053892,0.26956
0.054873,0.2735
0.055883,0.27615
0.056901,0.27915
0.057908,0.28335
0.058912,0.28755
0.05998,0.29098
0.061035,0.29578
0.062135,0.29929
0.063213,0.30426
0.064354,0.3076
0.065443,0.31197
0.066564,0.31565
0.067684,0.31848
0.068838,0.32294
0.07001,0.32636
0.071193,0.33142
0.072379,0.33536
0.07358,0.3387
0.074769,0.34324
0.076015,0.34684
0.077238,0.35044
0.078493,0.35473
0.079761,0.35978
0.081049,0.36372
0.08238,0.36783
0.083706,0.37332
0.085034,0.3788
0.086356,0.38326
0.087697,0.38728
0.089065,0.39183
0.09043,0.39568
0.091811,0.40048
0.093211,0.40579
0.094623,0.41059
0.096051,0.41487
0.097499,0.42062
0.098937,0.4255
0.10039,0.4303
0.10185,0.43424
0.10336,0.43869
0.10486,0.44315
0.10636,0.44683
0.10789,0.45069
0.10942,0.45575
0.11097,0.46011
0.11251,0.4644
0.11406,0.46885
0.11563,0.47254
0.11721,0.47717
0.11885,0.48171
0.12048,0.48599
0.1221,0.49045
0.12376,0.49456
0.12542,0.49979
0.1271,0.50253
0.12879,0.50664
0.13046,0.5099
0.13216,0.51538
0.13388,0.51881
0.1356,0.52266
0.13736,0.52643
0.1391,0.53063
0.14085,0.53406
0.14263,0.53817
0.14437,0.54228
0.14619,0.5464
0.14798,0.55077
0.1498,0.55471
0.15163,0.55762
0.15343,0.56131
0.15527,0.56439
0.15711,0.56833
0.15898,0.57202
0.16087,0.57579
0.16279,0.5787
0.16466,0.58256
0.16656,0.58581
0.16848,0.5895
0.1704,0.59352
0.17232,0.59712
0.17427,0.59943
0.17625,0.60338
0.17821,0.60697
0.18022,0.61014
0.18219,0.6134
0.18417,0.61657
0.18617,0.61948
0.18816,0.62274
0.19018,0.62497
0.1922,0.62865
0.19421,0.63139
0.19626,0.63371
0.19833,0.63568
0.20039,0.63876
0.20246,0.64116
0.20454,0.64399
0.20661,0.6463
0.20867,0.64887
0.21077,0.65119
0.21287,0.65299
0.21497,0.65641
0.21707,0.65864
0.21918,0.66087
0.22127,0.66335
0.22342,0.66532
0.22552,0.66815
0.22767,0.67012
0.2298,0.67235
0.23197,0.67492
0.23414,0.67809
0.23628,0.68023
0.23845,0.68195
0.24059,0.68426
0.24278,0.68657
0.24495,0.6888
0.24713,0.6906
0.24933,0.69309
0.25148,0.69523
0.25366,0.69677
0.25587,0.69908
0.25808,0.70114
0.2603,0.70397
0.26249,0.70585
0.2647,0.70825
0.26692,0.71014
0.26918,0.71271
0.27141,0.71485
0.27366,0.71665
0.27592,0.71802
0.27818,0.71956
0.28046,0.7211
0.28272,0.72239
0.28498,0.72385
0.2872,0.72487
0.28945,0.7265
0.29168,0.72813
0.29391,0.72984
0.29618,0.73113
0.29841,0.73284
0.30069,0.73421
0.30293,0.73507
0.30519,0.73636
0.30744,0.73773
0.30968,0.73893
0.31197,0.74038
0.31422,0.74167
0.31649,0.74287
0.31877,0.74449
0.32103,0.74561
0.32331,0.74724
0.32556,0.74835
0.32783,0.74946
0.3301,0.75041
0.33239,0.75144
0.33466,0.75221
0.33693,0.75375
0.33918,0.75503
0.34143,0.75589
0.3437,0.75752
0.34592,0.7588
0.34817,0.76
0.35045,0.76069
0.35271,0.76163
0.355,0.76266
0.35727,0.76369
0.35953,0.76523
0.3618,0.76686
0.36405,0.76823
0.3663,0.76926
0.36858,0.77089
0.37086,0.77234
0.37308,0.77346
0.37532,0.77491
0.37754,0.77637
0.3798,0.77723
0.38201,0.7786
0.38422,0.77937
0.38644,0.78014
0.38866,0.78134
0.39088,0.78177
0.39307,0.78297
0.39526,0.78408
0.3975,0.78511
0.39972,0.78622
0.40188,0.78759
0.40407,0.78862
0.40626,0.78982
0.40845,0.79051
0.41063,0.79128
0.41279,0.79248
0.41498,0.79342
0.41721,0.79445
0.4194,0.79573
0.42158,0.79668
0.42374,0.79736
0.42594,0.79822
0.42807,0.79899
0.43025,0.79976
0.43242,0.8007
0.43456,0.8019
0.4367,0.80327
0.43884,0.80439
0.44096,0.8055
0.44311,0.80619
0.44526,0.80721
0.44737,0.8079
0.44948,0.8091
0.45161,0.80996
0.45373,0.81098
0.45583,0.8121
0.45795,0.81278
0.46003,0.8133
0.46209,0.81398
0.46419,0.8145
0.46627,0.81535
0.46834,0.81647
0.47044,0.81741
0.47251,0.81818
0.47456,0.81921
0.47661,0.81947
0.47867,0.82058
0.48075,0.82144
0.48281,0.82238
0.48487,0.82418
0.48685,0.82487
0.48889,0.82521
0.49093,0.82606
0.49296,0.82649
0.49497,0.82735
0.497,0.82769
0.49898,0.82804
0.50097,0.82872
0.50299,0.82923
0.50499,0.83009
0.50699,0.83086
0.50898,0.83163
0.51095,0.83198
0.5129,0.83249
0.51484,0.83318
0.51681,0.83369
0.51884,0.83489
0.52081,0.83532
0.52275,0.83583
0.52469,0.83626
0.52664,0.83695
0.5286,0.83772
0.53053,0.83849
0.53247,0.83875
0.53436,0.8396
0.53629,0.84054
0.53819,0.84106
0.54009,0.84149
0.54199,0.84209
0.54389,0.84312
0.54578,0.84372
0.54768,0.8444
0.54958,0.84509
0.55143,0.8462
0.5533,0.84689
0.55517,0.84723
0.55703,0.848
0.55887,0.84886
0.5607,0.84937
0.56255,0.85006
0.56435,0.85074
0.56619,0.8516
0.56801,0.85254
0.56989,0.8534
0.5717,0.854
0.57351,0.85468
0.57531,0.85545
0.57709,0.85614
0.57886,0.85674
0.58063,0.85717
0.58243,0.85794
0.58424,0.85845
0.586,0.85914
0.58777,0.85957
0.58953,0.85991
0.59128,0.86051
0.59302,0.86102
0.59474,0.86145
0.59644,0.86231
0.59816,0.86291
0.59989,0.86308
0.60158,0.86351
0.60328,0.86402
0.60498,0.86428
0.60668,0.86454
0.60837,0.86522
0.61004,0.86556
0.61175,0.86582
0.61343,0.86642
0.61507,0.86728
0.61671,0.86771
0.61833,0.86796
0.62001,0.86882
0.62164,0.86942
0.62325,0.86976
0.62486,0.87019
0.62649,0.87096
0.62812,0.87156
0.62971,0.8719
0.63132,0.87259
0.63292,0.87328
0.63454,0.87413
0.63615,0.87473
0.63771,0.87559
0.63927,0.87585
0.64085,0.8761
0.6424,0.87662
0.64396,0.87696
0.64552,0.8773
0.64708,0.87756
0.64863,0.87833
0.65014,0.87885
0.65167,0.87927
0.65318,0.87987
0.6547,0.88056
0.65621,0.88099
0.65772,0.88176
0.65924,0.88253
0.66074,0.88321
0.66222,0.88356
0.66369,0.8839
0.66512,0.88467
0.66657,0.88476
0.66798,0.88519
0.66944,0.88544
0.67085,0.88613
0.6723,0.88698
0.67373,0.88741
0.67514,0.88784
0.67655,0.8881
0.67794,0.88836
0.67936,0.88913
0.68076,0.88938
0.68218,0.88981
0.68355,0.89058
0.68491,0.89127
0.68629,0.89178
0.68766,0.89204
0.68902,0.89238
0.69038,0.89324
0.69174,0.89358
0.69307,0.89393
0.69444,0.8941
0.69578,0.89444
0.6971,0.89487
0.69842,0.89538
0.69971,0.89564
0.701,0.89615
0.7023,0.8965
0.70358,0.89684
0.70485,0.89701
0.70609,0.8977
0.70736,0.89804
0.70862,0.89864
0.7099,0.89898
0.71111,0.89915
0.71238,0.89958
0.71363,0.90009
0.71488,0.90018
0.71611,0.90087
0.71734,0.90138
0.71856,0.90206
0.71979,0.90275
0.72105,0.90292
0.72228,0.90301
0.72348,0.90352
0.72469,0.90395
0.72586,0.90464
0.72706,0.90489
0.72825,0.90515
0.72942,0.90532
0.73056,0.90601
0.73172,0.90635
0.73287,0.90686
0.73402,0.90703
0.73514,0.90763
0.73629,0.90823
0.73741,0.90858
0.73854,0.90901
0.73967,0.90926
0.74078,0.90995
0.7419,0.9108
0.74303,0.91132
0.74411,0.9114
0.74523,0.91192
0.74632,0.91218
0.7474,0.91252
0.74852,0.9132
0.74959,0.91346
0.7507,0.91355
0.75179,0.91389
0.75286,0.9144
0.7539,0.91483
0.75496,0.91535
0.75603,0.9156
0.75708,0.91603
0.75814,0.91663
0.75919,0.91689
0.76024,0.91697
0.76129,0.91732
0.76233,0.91757
0.76334,0.918
0.76435,0.91826
0.76536,0.91877
0.76639,0.9192
0.76738,0.92006
0.76843,0.92049
0.76943,0.92066
0.77042,0.92083
0.7714,0.921
0.77238,0.92143
0.77334,0.92143
0.77431,0.92177
0.77527,0.9222
0.77622,0.92246
0.77717,0.92271
0.77812,0.92323
0.77906,0.92349
0.77999,0.92357
0.78092,0.92391
0.78183,0.92417
0.78278,0.92451
0.78372,0.92494
0.78468,0.9252
0.78561,0.9252
0.78651,0.92546
0.78745,0.92563
0.78836,0.92606
0.78925,0.92657
0.79016,0.92691
0.79105,0.92726
0.79195,0.9276
0.79283,0.92768
0.79372,0.9282
0.79458,0.92837
0.79546,0.92863
0.79632,0.9288
0.79717,0.92897
0.79804,0.92931
0.7989,0.92948
0.79975,0.93
0.80061,0.93025
0.80147,0.93051
0.80232,0.93094
0.80315,0.93111
0.804,0.93137
0.80482,0.93197
0.80565,0.93223
0.80649,0.93223
0.80733,0.93248
0.80817,0.93282
0.80898,0.93282
0.80977,0.93342
0.81057,0.93368
0.81138,0.93402
0.81218,0.93428
0.81296,0.93454
0.81377,0.93514
0.81457,0.93531
0.81535,0.93565
0.81613,0.936
0.81693,0.93625
0.81772,0.93625
0.81851,0.93677
0.81929,0.93702
0.82004,0.93711
0.82079,0.93745
0.82158,0.93754
0.82234,0.93771
0.8231,0.93839
0.82387,0.93848
0.82463,0.93891
0.82539,0.93917
0.82613,0.93942
0.82687,0.93968
0.82764,0.93968
0.8284,0.93977
0.82913,0.93994
0.82986,0.94037
0.83057,0.94062
0.83133,0.94071
0.83204,0.94071
0.83276,0.94079
0.8335,0.94096
0.83423,0.94114
0.83493,0.94148
0.83565,0.94182
0.83637,0.94191
0.83707,0.94216
0.83779,0.94242
0.83849,0.94268
0.83919,0.94276
0.83988,0.94294
0.84057,0.94328
0.84126,0.94345
0.84195,0.94362
0.84263,0.94371
0.84331,0.94396
0.84397,0.94422
0.84466,0.94431
0.84533,0.94439
0.84602,0.94456
0.84667,0.94473
0.84735,0.94508
0.848,0.94533
0.84867,0.94551
0.84934,0.94559
0.85,0.94593
0.85065,0.94636
0.85131,0.94653
0.85195,0.94679
0.85258,0.94722
0.85325,0.94748
0.85391,0.94765
0.85456,0.94791
0.85522,0.94842
0.85588,0.94868
0.85651,0.94893
0.85714,0.94919
0.85779,0.94953
0.85843,0.94962
0.85906,0.94979
0.85967,0.95013
0.86031,0.95022
0.86093,0.95048
0.86153,0.95099
0.86215,0.95125
0.86276,0.95159
0.86334,0.95193
0.86395,0.9521
0.86457,0.95245
0.86516,0.95262
0.86577,0.95287
0.86637,0.95313
0.86698,0.95339
0.86756,0.95365
0.86813,0.9539
0.86869,0.95407
0.86928,0.95459
0.86987,0.95519
0.87045,0.95553
0.87104,0.95579
0.87163,0.95596
0.87221,0.95622
0.87278,0.95639
0.87337,0.95664
0.87396,0.95699
0.87452,0.95716
0.87511,0.95724
0.87566,0.95742
0.87625,0.95742
0.87681,0.95776
0.87737,0.95793
0.87793,0.95793
0.87847,0.95793
0.87903,0.95802
0.8796,0.95836
0.88014,0.95879
0.88069,0.9593
0.88124,0.95939
0.88178,0.95939
0.88233,0.95947
0.88285,0.95947
0.88338,0.95956
0.88392,0.95973
0.88446,0.95973
0.88498,0.95981
0.88552,0.95999
0.88605,0.96007
0.88658,0.96024
0.8871,0.96041
0.88762,0.9605
0.88815,0.9605
0.88866,0.96076
0.88917,0.96101
0.88968,0.9611
0.89018,0.96127
0.89069,0.96144
0.89118,0.96144
0.89169,0.96161
0.8922,0.96179
0.8927,0.96187
0.89318,0.96213
0.89367,0.96239
0.89416,0.96264
0.89464,0.96273
0.89514,0.96281
0.89562,0.96299
0.89609,0.96299
0.89656,0.96333
0.89705,0.96358
0.89751,0.96367
0.89798,0.96384
0.89846,0.9641
0.89893,0.96436
0.89941,0.96453
0.89987,0.96504
0.90033,0.96547
0.90079,0.96556
0.90123,0.96581
0.9017,0.96581
0.90215,0.96581
0.90259,0.96598
0.90304,0.96607
0.90349,0.96607
0.90394,0.96624
0.90439,0.9665
0.90483,0.96676
0.90527,0.96693
0.90571,0.96693
0.90613,0.96701
0.90659,0.96727
0.90702,0.96744
0.90748,0.96761
0.9079,0.96795
0.90833,0.96804
0.90874,0.96804
0.90916,0.96813
0.90958,0.96847
0.91001,0.96864
0.91044,0.96864
0.91086,0.96873
0.91128,0.96881
0.91171,0.96907
0.91213,0.96915
0.91253,0.96915
0.91296,0.96924
0.91337,0.96933
0.91378,0.96933
0.9142,0.96941
0.9146,0.96975
0.91499,0.96993
0.91539,0.97018
0.91578,0.97035
0.91618,0.97053
0.91659,0.97053
0.91699,0.97078
0.91736,0.97095
0.91774,0.9713
0.91812,0.97138
0.91851,0.97147
0.91889,0.97155
0.91926,0.97172
0.91962,0.97181
0.91998,0.97198
0.92035,0.97207
0.92073,0.97215
0.9211,0.97232
0.92146,0.97241
0.92183,0.9725
0.92219,0.9725
0.92255,0.9725
0.92292,0.97258
0.92328,0.97275
0.92364,0.97284
0.92397,0.97292
0.92434,0.97292
0.92469,0.9731
0.92504,0.97318
0.92539,0.97335
0.92575,0.97344
0.9261,0.9737
0.92644,0.97378
0.92679,0.97387
0.92715,0.97395
0.92749,0.97412
0.92783,0.97421
0.92816,0.97438
0.92851,0.97447
0.92885,0.97464
0.92918,0.97464
0.92951,0.97464
0.92983,0.97464
0.93017,0.9749
0.9305,0.9749
0.93082,0.97498
0.93115,0.97498
0.93147,0.97498
0.93179,0.97498
0.9321,0.97507
0.93242,0.97532
0.93274,0.97541
0.93306,0.97541
0.93337,0.97575
0.93368,0.97592
0.93399,0.97601
0.93431,0.97609
0.93462,0.97618
0.93493,0.97644
0.93525,0.97652
0.93554,0.97652
0.93585,0.97678
0.93614,0.97695
0.93644,0.97729
0.93674,0.97729
0.93704,0.97755
0.93733,0.97772
0.93763,0.97772
0.9379,0.97789
0.93819,0.97798
0.93848,0.97798
0.93876,0.97841
0.93903,0.97858
0.9393,0.97875
0.93958,0.97884
0.93987,0.97901
0.94014,0.97909
0.94042,0.97909
0.94071,0.97926
0.94099,0.97926
0.94129,0.97935
0.94156,0.97944
0.94184,0.97961
0.94211,0.97961
0.94238,0.97969
0.94265,0.97978
0.94292,0.97978
0.9432,0.97978
0.94346,0.97995
0.94373,0.97995
0.94399,0.97995
0.94425,0.98021
0.94451,0.98038
0.94478,0.98055
0.94504,0.98064
1,1


==> image/dat-files/vascuPV.dat <==
0,0
0,8.5682e-05
2.1525e-07,8.5682e-05
2.1525e-07,0.00017136
4.305e-07,0.00017136
6.4575e-07,0.00017136
1.0762e-06,0.00017136
1.2915e-06,0.00017136
1.2915e-06,0.00025705
1.5067e-06,0.00025705
1.722e-06,0.00025705
2.1525e-06,0.00025705
2.3677e-06,0.00025705
2.583e-06,0.00025705
3.0135e-06,0.00025705
3.2287e-06,0.00034273
3.444e-06,0.00034273
3.6592e-06,0.00034273
3.8745e-06,0.00042841
4.0897e-06,0.00042841
4.305e-06,0.00042841
4.5202e-06,0.00042841
4.7355e-06,0.00051409
4.9507e-06,0.00051409
5.166e-06,0.00051409
5.3812e-06,0.00051409
5.5965e-06,0.00051409
6.2422e-06,0.00051409
6.6727e-06,0.00051409
6.888e-06,0.00051409
7.1032e-06,0.00051409
7.3185e-06,0.00051409
7.7489e-06,0.00059978
8.1794e-06,0.00059978
8.3947e-06,0.00059978
8.3947e-06,0.00068546
9.0404e-06,0.00068546
1.0332e-05,0.00068546
1.0978e-05,0.00068546
1.1408e-05,0.00068546
1.1839e-05,0.00077114
1.2484e-05,0.00094251
1.2915e-05,0.00094251
1.3345e-05,0.00094251
1.3991e-05,0.00094251
1.4422e-05,0.00094251
1.5067e-05,0.00094251
1.5928e-05,0.00094251
1.6359e-05,0.00094251
1.6789e-05,0.0010282
1.7005e-05,0.0010282
1.765e-05,0.0010282
1.8081e-05,0.0011139
1.8727e-05,0.0011139
1.9372e-05,0.0011139
2.0233e-05,0.0011139
2.0449e-05,0.0011139
2.1094e-05,0.0011996
2.2171e-05,0.0012852
2.2816e-05,0.0014566
2.3247e-05,0.0015423
2.3893e-05,0.0015423
2.4754e-05,0.001628
2.5399e-05,0.001628
2.6476e-05,0.001628
2.7982e-05,0.001628
2.8628e-05,0.001628
2.8843e-05,0.001628
2.9489e-05,0.0017136
3.0135e-05,0.0017136
3.1857e-05,0.0017993
3.2287e-05,0.0017993
3.3148e-05,0.0017993
3.4009e-05,0.0017993
3.487e-05,0.0017993
3.5516e-05,0.0017993
3.5731e-05,0.0017993
3.7023e-05,0.0017993
3.7453e-05,0.0017993
3.896e-05,0.0017993
3.9606e-05,0.0017993
4.1328e-05,0.0017993
4.305e-05,0.001885
4.4987e-05,0.0019707
4.6278e-05,0.0019707
4.7355e-05,0.0020564
4.9507e-05,0.0020564
5.1229e-05,0.0020564
5.2736e-05,0.0020564
5.4027e-05,0.0020564
5.4888e-05,0.0020564
5.6395e-05,0.0020564
5.8332e-05,0.0021421
6.0054e-05,0.0021421
6.1776e-05,0.0022277
6.2422e-05,0.0023134
6.4144e-05,0.0023991
6.7588e-05,0.0024848
6.931e-05,0.0024848
7.1678e-05,0.0024848
7.4476e-05,0.0024848
7.7274e-05,0.0025705
7.8781e-05,0.0025705
8.0288e-05,0.0025705
8.2655e-05,0.0025705
8.4593e-05,0.0025705
8.5884e-05,0.0026562
8.8467e-05,0.0026562
9.0404e-05,0.0026562
9.3848e-05,0.0026562
9.7292e-05,0.0026562
0.00010074,0.0028275
0.0001031,0.0028275
0.0001059,0.0028275
0.00010935,0.0029132
0.00011301,0.0029132
0.00011537,0.0029132
0.00011882,0.0029989
0.00012226,0.0030846
0.00012549,0.0030846
0.00012893,0.0031703
0.00013109,0.0032559
0.00013539,0.0032559
0.00013797,0.003513
0.00014293,0.003513
0.00014809,0.00377
0.00015197,0.0038557
0.00015433,0.0039414
0.00015971,0.0040271
0.00016467,0.0041128
0.00016811,0.0041984
0.00017521,0.0042841
0.00018016,0.0043698
0.00018361,0.0043698
0.0001892,0.0043698
0.00019588,0.0044555
0.00020233,0.0044555
0.00020728,0.0044555
0.00021267,0.0045412
0.00021654,0.0046269
0.000223,0.0047125
0.00022838,0.0047982
0.0002329,0.0048839
0.00023785,0.0048839
0.00024452,0.0049696
0.00025163,0.0049696
0.0002583,0.0051409
0.00026755,0.005398
0.00027487,0.0054837
0.00028198,0.0055694
0.00028822,0.005655
0.00029597,0.0057407
0.00030242,0.0058264
0.00031082,0.0059121
0.00031986,0.0059121
0.00032804,0.0059978
0.00033579,0.0062548
0.0003444,0.0062548
0.00035322,0.0063405
0.00036291,0.0065975
0.00037087,0.0065975
0.00037991,0.0066832
0.00038917,0.0069403
0.00039692,0.0069403
0.00040488,0.0073687
0.00041586,0.0074544
0.00042512,0.0076257
0.0004348,0.0076257
0.00044406,0.0077114
0.00045353,0.0077971
0.00046429,0.0078828
0.00047591,0.0081398
0.00048991,0.0082255
0.00050002,0.0082255
0.00050799,0.0084826
0.00051961,0.0085682
0.0005336,0.0088253
0.00054609,0.008911
0.00055706,0.008911
0.00056761,0.0090823
0.00058031,0.0093394
0.00059409,0.0095108
0.000607,0.0095964
0.00061733,0.0096821
0.00063283,0.0098535
0.00064725,0.0098535
0.00065974,0.0098535
0.00067416,0.0099392
0.00068858,0.010196
0.00070515,0.010453
0.00072345,0.01071
0.0007411,0.010796
0.00075445,0.011053
0.00077102,0.01131
0.00078953,0.011481
0.00080783,0.011567
0.00082268,0.011738
0.00084141,0.011996
0.00085927,0.012253
0.00087864,0.012253
0.00089737,0.012253
0.00091717,0.01251
0.00093805,0.012681
0.0009613,0.012938
0.00098433,0.013024
0.0010069,0.013281
0.001028,0.013452
0.0010483,0.013966
0.0010717,0.014052
0.0010911,0.014309
0.0011122,0.014652
0.0011372,0.014823
0.0011611,0.014823
0.0011884,0.014909
0.0012093,0.014994
0.0012375,0.015166
0.0012631,0.015337
0.0012872,0.015766
0.0013132,0.016023
0.0013386,0.016365
0.0013653,0.016537
0.0013933,0.016708
0.0014204,0.016794
0.0014471,0.016965
0.0014779,0.017479
0.0015089,0.017651
0.0015377,0.017822
0.0015698,0.018079
0.0016038,0.018507
0.001635,0.018764
0.0016705,0.019022
0.0017056,0.019279
0.0017429,0.019707
0.001778,0.019793
0.0018156,0.02005
0.0018522,0.020307
0.0018907,0.020735
0.0019269,0.021164
0.0019678,0.021335
0.0020093,0.021421
0.0020524,0.021763
0.0020929,0.021935
0.0021318,0.022106
0.0021712,0.022277
0.0022158,0.022449
0.0022655,0.02262
0.0023111,0.023049
0.0023561,0.023134
0.002403,0.02322
0.002448,0.023391
0.0024921,0.023991
0.0025436,0.024505
0.0025905,0.024591
0.002642,0.025019
0.0026906,0.025362
0.0027442,0.025705
0.0027954,0.025962
0.0028482,0.026133
0.0029093,0.02639
0.002965,0.026819
0.0030212,0.027076
0.0030789,0.027333
0.0031366,0.027504
0.0031951,0.027761
0.0032537,0.028104
0.0033178,0.028275
0.0033768,0.028361
0.0034384,0.028789
0.0034974,0.028961
0.0035729,0.029389
0.0036353,0.029646
0.0037006,0.029817
0.0037733,0.030246
0.0038463,0.03076
0.0039197,0.031188
0.0039916,0.031703
0.0040688,0.032559
0.0041532,0.032902
0.0042238,0.033416
0.0043039,0.033759
0.0043915,0.034016
0.0044729,0.034444
0.004554,0.035044
0.0046405,0.035473
0.0047187,0.036158
0.0048099,0.036672
0.0048988,0.037015
0.0049899,0.037443
0.0050753,0.037786
0.0051709,0.038814
0.0052645,0.039671
0.005347,0.040014
0.0054434,0.040442
0.0055388,0.041042
0.0056257,0.04147
0.0057338,0.041984
0.0058406,0.042413
0.0059477,0.042756
0.0060562,0.042927
0.0061641,0.043184
0.0062728,0.043527
0.00638,0.044126
0.0064968,0.044469
0.0066086,0.044898
0.0067138,0.045497
0.0068238,0.045926
0.0069422,0.046526
0.0070627,0.046954
0.0071796,0.047297
0.0073012,0.047639
0.0074259,0.048325
0.0075554,0.048496
0.0076852,0.04901
0.007812,0.049267
0.0079455,0.050039
0.0080871,0.050981
0.008224,0.051581
0.0083637,0.052009
0.0084965,0.052352
0.0086394,0.05278
0.0087871,0.053037
0.0089309,0.053637
0.0090867,0.054151
0.0092352,0.054665
0.009382,0.055351
0.0095329,0.055865
0.0096866,0.056122
0.0098461,0.056807
0.010004,0.057579
0.010167,0.058264
0.010339,0.058864
0.0105,0.059207
0.010668,0.059635
0.010844,0.060577
0.011016,0.061263
0.011195,0.061691
0.011377,0.062891
0.011554,0.063148
0.011746,0.063491
0.01194,0.064005
0.012142,0.06469
0.012348,0.06529
0.012558,0.06589
0.012773,0.066747
0.01297,0.067689
0.013176,0.068118
0.013398,0.069574
0.013605,0.070345
0.013812,0.070602
0.014029,0.071202
0.014256,0.071973
0.01448,0.072659
0.014716,0.073087
0.014945,0.073516
0.015181,0.074115
0.015412,0.074801
0.015654,0.075915
0.015894,0.076343
0.016133,0.077371
0.016372,0.078399
0.01662,0.079342
0.016868,0.080284
0.017122,0.081227
0.017386,0.081912
0.017659,0.083026
0.017934,0.083712
0.018215,0.084569
0.018489,0.085854
0.018754,0.086539
0.019051,0.087482
0.01935,0.088424
0.019649,0.089452
0.01995,0.090395
0.020256,0.091423
0.020552,0.092451
0.02086,0.09348
0.021166,0.094165
0.021472,0.095022
0.021781,0.095707
0.022099,0.096993
0.02243,0.097849
0.022767,0.098792
0.023107,0.099477
0.02345,0.10033
0.023775,0.10119
0.024134,0.10205
0.024476,0.10342
0.024845,0.10453
0.025224,0.10556
0.025598,0.10693
0.025954,0.10787
0.026332,0.10865
0.026708,0.10976
0.027111,0.1107
0.027506,0.11207
0.02789,0.11327
0.0283,0.11361
0.028705,0.11473
0.029124,0.11533
0.029552,0.11661
0.029975,0.11833
0.030414,0.11961
0.030839,0.12081
0.031292,0.12184
0.031727,0.12295
0.032169,0.12415
0.032646,0.12535
0.033121,0.12638
0.033586,0.12792
0.034071,0.12947
0.034557,0.13058
0.035045,0.13204
0.035524,0.13315
0.036003,0.13469
0.036507,0.13649
0.037007,0.13795
0.037525,0.13881
0.038051,0.14001
0.038577,0.14069
0.039116,0.14138
0.039651,0.14283
0.04023,0.14446
0.040793,0.14557
0.041357,0.14729
0.041911,0.149
0.042478,0.15037
0.043057,0.15234
0.043639,0.15389
0.044252,0.15577
0.044859,0.15783
0.04546,0.1592
0.046067,0.16134
0.046712,0.16297
0.047337,0.16391
0.047977,0.16571
0.048626,0.167
0.049282,0.16914
0.049955,0.17094
0.050648,0.17334
0.051319,0.17531
0.052013,0.17771
0.052726,0.17942
0.053427,0.18139
0.054154,0.1831
0.054867,0.18507
0.055586,0.18662
0.056334,0.1891
0.057082,0.1903
0.057826,0.1921
0.058579,0.19347
0.059327,0.19518
0.060113,0.19681
0.06092,0.1987
0.061709,0.20041
0.0625,0.20307
0.063309,0.20512
0.064141,0.20667
0.064982,0.20829
0.065815,0.21155
0.066683,0.21318
0.067539,0.21498
0.068429,0.21712
0.069293,0.2196
0.0702,0.22157
0.071098,0.22406
0.07201,0.22646
0.072942,0.2286
0.073891,0.23091
0.074844,0.23323
0.075797,0.23571
0.076762,0.23734
0.077726,0.23914
0.078711,0.24128
0.07973,0.24308
0.080727,0.24479
0.081771,0.24711
0.082757,0.24959
0.083774,0.25225
0.084828,0.25516
0.085896,0.25833
0.086985,0.26065
0.088067,0.26287
0.089135,0.26519
0.090244,0.2681
0.091335,0.2705
0.092448,0.27384
0.093593,0.2765
0.09475,0.27847
0.095913,0.28147
0.097094,0.28412
0.09827,0.28704
0.09948,0.28986
0.10068,0.29321
0.10193,0.29638
0.10318,0.29972
0.10442,0.30332
0.10565,0.30657
0.10693,0.3094
0.10819,0.31188
0.10947,0.31471
0.11081,0.31797
0.11218,0.32011
0.11354,0.32294
0.1149,0.32585
0.11624,0.32902
0.11759,0.33211
0.119,0.33476
0.12041,0.33716
0.1218,0.34067
0.12325,0.34393
0.12469,0.34787
0.12618,0.35181
0.12765,0.35481
0.12912,0.35815
0.1306,0.36124
0.13214,0.36389
0.13371,0.36724
0.13525,0.37083
0.13682,0.37349
0.13842,0.37692
0.14004,0.38069
0.14162,0.38471
0.14326,0.38814
0.14491,0.39217
0.14656,0.39577
0.14823,0.39928
0.1499,0.40236
0.15161,0.40528
0.15329,0.40896
0.15502,0.4117
0.15682,0.41573
0.15857,0.41873
0.16035,0.42267
0.16216,0.4261
0.16396,0.42918
0.16579,0.43193
0.16762,0.43647
0.16946,0.44007
0.17137,0.44221
0.17326,0.44606
0.17519,0.45026
0.17711,0.45412
0.17908,0.4578
0.18104,0.46123
0.18303,0.46466
0.18502,0.46808
0.18707,0.4716
0.18908,0.47554
0.19115,0.47871
0.19323,0.48205
0.19532,0.48625
0.19741,0.49002
0.19955,0.4937
0.20174,0.49764
0.20392,0.50081
0.2061,0.50476
0.2083,0.50818
0.21054,0.51135
0.21276,0.51564
0.21498,0.52052
0.21729,0.52498
0.21959,0.52866
0.22189,0.53123
0.22422,0.53526
0.22656,0.53929
0.22893,0.54306
0.23128,0.54674
0.23369,0.55128
0.23605,0.55574
0.23849,0.55925
0.24096,0.56293
0.24343,0.56747
0.24593,0.57193
0.24843,0.57596
0.25092,0.5799
0.2535,0.58418
0.25605,0.58787
0.2586,0.59164
0.26122,0.59584
0.26384,0.60012
0.26645,0.60398
0.26907,0.6074
0.27171,0.6104
0.27441,0.614
0.27713,0.61726
0.27986,0.62214
0.28263,0.626
0.28544,0.62951
0.28823,0.63371
0.29105,0.63739
0.29383,0.64176
0.29667,0.6463
0.29955,0.65084
0.30238,0.65367
0.30523,0.65813
0.30816,0.66318
0.31108,0.66755
0.31403,0.67218
0.31692,0.67578
0.31993,0.67912
0.32287,0.68392
0.32586,0.68854
0.32883,0.69223
0.33186,0.69634
0.33496,0.69994
0.33806,0.70388
0.34118,0.70757
0.34429,0.71176
0.34742,0.71459
0.35054,0.71776
0.35361,0.7211
0.3568,0.72496
0.35995,0.72976
0.36321,0.73327
0.36641,0.73627
0.36965,0.73961
0.37285,0.74287
0.37612,0.74604
0.3794,0.74861
0.38268,0.75169
0.38595,0.75521
0.38922,0.7576
0.39257,0.76137
0.39592,0.76472
0.39932,0.76703
0.40264,0.77046
0.40603,0.77423
0.40938,0.77723
0.4128,0.78134
0.41625,0.78519
0.41971,0.78845
0.42316,0.79136
0.42663,0.7947
0.43015,0.7983
0.43363,0.80139
0.43717,0.8043
0.44068,0.80644
0.44421,0.80876
0.44776,0.81184
0.45133,0.81433
0.45484,0.81724
0.45841,0.81964
0.46201,0.82281
0.4656,0.82444
0.46917,0.82726
0.47278,0.83018
0.47636,0.83215
0.48005,0.83438
0.48368,0.83695
0.48732,0.83883
0.49103,0.8414
0.49469,0.84346
0.49837,0.84509
0.50205,0.84671
0.50572,0.84903
0.5094,0.85108
0.51308,0.85357
0.51673,0.85545
0.52046,0.85725
0.52417,0.85922
0.52787,0.86154
0.53157,0.86334
0.53525,0.86471
0.53896,0.86719
0.54269,0.86916
0.54646,0.87062
0.55021,0.87268
0.55394,0.87422
0.55765,0.87636
0.5614,0.87833
0.56514,0.88039
0.56885,0.88167
0.57261,0.88364
0.57634,0.8851
0.58009,0.88664
0.58383,0.88793
0.58753,0.88896
0.5913,0.89016
0.59507,0.89135
0.59879,0.8929
0.6025,0.89504
0.60623,0.89607
0.60998,0.89735
0.61368,0.89864
0.6174,0.89949
0.62115,0.90104
0.62488,0.90344
0.62862,0.90498
0.63229,0.90652
0.63597,0.90849
0.63962,0.90986
0.6433,0.91106
0.64693,0.91278
0.65063,0.91406
0.65426,0.91595
0.65788,0.91715
0.6615,0.91877
0.6651,0.92014
0.66871,0.92109
0.67226,0.9222
0.67581,0.92271
0.67941,0.92366
0.68297,0.92486
0.68647,0.92563
0.69002,0.92683
0.69356,0.92768
0.69708,0.92871
0.70058,0.92948
0.70404,0.93017
0.70748,0.93111
0.71091,0.93188
0.71435,0.93282
0.71775,0.93445
0.72115,0.9354
0.72453,0.93582
0.72786,0.93711
0.73118,0.93822
0.73452,0.93899
0.73777,0.93951
0.74099,0.94011
0.74427,0.94096
0.74752,0.94216
0.75079,0.94319
0.75399,0.94439
0.75715,0.94551
0.76032,0.94602
0.76346,0.94688
0.76657,0.94748
0.76967,0.94816
0.77276,0.94919
0.77586,0.94996
0.77887,0.95048
0.78188,0.95116
0.78487,0.95168
0.78785,0.95227
0.79078,0.95287
0.7937,0.95322
0.79661,0.95382
0.79943,0.95433
0.80226,0.95562
0.80507,0.95622
0.80788,0.95724
0.81067,0.9581
0.81344,0.95913
0.81619,0.96007
0.81891,0.96041
0.82159,0.96084
0.82425,0.96136
0.82687,0.96221
0.82948,0.96333
0.83211,0.96418
0.83467,0.96496
0.83718,0.9653
0.83968,0.96538
0.84215,0.96624
0.84463,0.96693
0.84706,0.9677
0.8495,0.9683
0.85185,0.96838
0.85423,0.9689
0.85656,0.96967
0.85888,0.97018
0.86117,0.97061
0.86342,0.97087
0.86562,0.97155
0.86786,0.97181
0.87003,0.97224
0.87218,0.97267
0.87431,0.97361
0.8764,0.97412
0.8785,0.97464
0.88055,0.97532
0.88258,0.97609
0.8846,0.97644
0.88657,0.97669
0.88853,0.97729
0.89047,0.97772
0.89242,0.97824
0.89434,0.97892
0.89619,0.97918
0.89801,0.97926
0.89982,0.97978
0.90158,0.98004
0.90335,0.98038
0.9051,0.98064
0.90684,0.98115
0.90856,0.98115
0.91025,0.98141
0.91191,0.98166
0.91357,0.98192
0.9152,0.98209
0.91677,0.98252
0.91835,0.98269
0.9199,0.98303
0.92141,0.98329
0.92291,0.98363
0.92442,0.98398
0.92588,0.98432
0.92733,0.98449
0.92873,0.98475
0.93012,0.98509
0.9315,0.98543
0.93287,0.98586
0.93419,0.98612
0.93553,0.98621
0.93681,0.98646
0.93809,0.9868
0.93937,0.98706
0.94065,0.98749
0.9419,0.98775
0.94311,0.98792
0.94431,0.98818
0.94548,0.98818
0.94662,0.98826
0.94774,0.9886
0.94884,0.98886
0.94995,0.98929
0.95102,0.98938
0.95207,0.98938
0.9531,0.98955
0.95415,0.9898
0.95517,0.98998
0.95619,0.99023
0.95717,0.99075
0.95816,0.99092
0.95913,0.99126
0.96008,0.99152
0.96101,0.99169
0.96192,0.99186
0.96281,0.99203
0.96365,0.9922
0.96453,0.99263
0.96538,0.99272
0.96625,0.99272
0.96705,0.99297
0.96787,0.99315
0.96866,0.99323
0.96943,0.99323
0.97022,0.9934
0.97096,0.99366
0.97169,0.99383
0.97242,0.99383
0.97313,0.994
0.97385,0.994
0.97453,0.99434
0.97521,0.99452
0.97587,0.99452
0.97654,0.9946
0.97718,0.99469
0.97781,0.99494
0.97843,0.99503
0.97906,0.99512
0.97966,0.99546
0.98026,0.99563
0.98083,0.9958
0.98141,0.99623
0.98197,0.99632
0.98252,0.9964
0.98304,0.99649
0.98356,0.99657
0.9841,0.99657
0.98462,0.99674
0.98511,0.99674
0.98561,0.99683
0.98608,0.99683
0.98657,0.99683
0.98703,0.99692
0.98749,0.99692
0.98793,0.99709
0.98837,0.99726
0.9888,0.99734
0.9892,0.99752
0.98962,0.99752
0.99002,0.99752
0.99042,0.99752
0.9908,0.9976
0.99116,0.9976
0.99154,0.99769
0.99189,0.99769
0.99224,0.99777
0.99258,0.99786
0.99291,0.99794
0.99322,0.99794
0.99354,0.99794
0.99385,0.99794
0.99413,0.99803
0.99443,0.9982
0.99471,0.9982
0.99497,0.9982
0.99523,0.9982
0.99548,0.99829
0.99573,0.99837
0.99596,0.99854
0.99619,0.99863
0.9964,0.99863
0.99663,0.99863
0.99683,0.99871
0.99703,0.99897
0.99722,0.99897
0.9974,0.99897
0.99758,0.99897
0.99776,0.99897
0.99792,0.99906
0.99809,0.99906
0.99823,0.99906
0.99838,0.99906
0.99852,0.99906
0.99866,0.99914
0.99879,0.99931
0.99891,0.9994
0.99902,0.99949
0.99913,0.99949
0.99922,0.99949
0.99932,0.99966
0.99941,0.99966
0.99949,0.99966
0.99957,0.99974
0.99964,0.99974
0.9997,0.99983
0.99975,0.99983
0.99981,0.99983
0.99985,0.99983
0.99988,0.99983
0.99992,0.99991
1,1


==> image/dat-files/vascuV.dat <==
0,0
0,8.5682e-05
0,0.00017136
0,0.00025705
0,0.00034273
0,0.00042841
0,0.00051409
0,0.00059978
0,0.00068546
0,0.00077114
0,0.00085682
0,0.00094251
0,0.0010282
0,0.0011139
0,0.0011996
0,0.0012852
0,0.0013709
0,0.0014566
0,0.0015423
0,0.0017136
0,0.001885
0,0.0019707
0,0.0020564
0,0.0021421
0,0.0022277
0,0.0023134
0,0.0023991
0,0.0024848
0,0.0025705
0,0.0026562
0,0.0027418
0,0.0028275
0,0.0029132
0,0.0029989
0,0.0030846
0,0.0031703
0,0.0032559
0,0.0033416
0,0.0034273
0,0.003513
0,0.0036843
0,0.00377
0,0.0038557
0,0.0040271
0,0.0041984
0,0.0042841
0,0.0043698
0,0.0044555
0,0.0045412
0,0.0046269
0,0.0047125
0,0.0047982
0,0.0048839
0,0.0051409
0,0.0052266
0,0.0053123
0,0.005398
0,0.0054837
0,0.005655
0,0.0057407
0,0.0058264
0,0.0059121
0,0.0059978
0,0.0060835
0,0.0061691
0,0.0062548
0,0.0063405
0,0.0064262
0,0.0065119
0,0.0065975
0,0.0066832
0,0.0067689
0,0.0068546
0,0.0071116
0,0.0071973
0,0.0073687
0,0.0074544
0,0.0075401
0,0.0076257
0,0.0077114
0,0.0077971
0,0.0078828
0,0.0080542
0,0.0081398
0,0.0083112
0,0.0083969
0,0.0084826
0,0.0085682
0,0.0086539
0,0.0087396
0,0.0088253
0,0.008911
0,0.0089967
0,0.0090823
0,0.0093394
0,0.0094251
0,0.0095108
0,0.0095964
0,0.0096821
0,0.0097678
0,0.0098535
0,0.0099392
0,0.010025
0,0.010196
0,0.010282
0,0.010539
0,0.01071
0,0.010796
0,0.010967
0,0.011053
0,0.011139
0,0.011224
0,0.011396
0,0.011481
0,0.011567
0,0.011653
0,0.011738
0,0.011824
0,0.01191
0,0.011996
0,0.012081
0,0.012167
0,0.012253
0,0.012338
0,0.012424
0,0.01251
0,0.012595
0,0.012681
0,0.012767
0,0.012852
0,0.012938
0,0.013024
0,0.013109
0,0.013195
0,0.013281
0,0.013366
0,0.013538
0,0.013624
0,0.013709
0,0.013795
0,0.013881
0,0.013966
0,0.014138
0,0.014223
0,0.014309
0,0.014395
0,0.01448
0,0.014566
0,0.014737
0,0.014823
0,0.014909
0,0.01508
0,0.015166
0,0.015251
0,0.015337
0,0.015423
0,0.015509
0,0.015594
0,0.01568
0,0.016023
0,0.016108
0,0.016194
0,0.016365
0,0.016451
0,0.016537
0,0.016794
0,0.016879
0,0.016965
0,0.017051
0,0.017136
0,0.017308
0,0.017394
0,0.017565
0,0.017736
0,0.017822
0,0.018165
0,0.018336
0,0.018422
0,0.018507
0,0.018679
0,0.019107
0,0.019193
0,0.01945
0,0.019621
0,0.019707
0,0.019878
0,0.019964
0,0.02005
0,0.020135
0,0.020221
0,0.020307
0,0.020478
0,0.020821
0,0.021078
0,0.021164
0,0.021249
0,0.021506
0,0.021678
0,0.021849
0,0.02202
0,0.022106
0,0.022449
0,0.022877
0,0.022963
0,0.023134
0,0.023306
0,0.023391
0,0.023563
0,0.023648
0,0.02382
0,0.023905
0,0.023991
0,0.024248
0,0.024505
0,0.024677
0,0.024762
0,0.024848
0,0.025105
0,0.025362
0,0.025448
0,0.025619
0,0.025962
0,0.026133
0,0.026562
0,0.026819
0,0.026904
0,0.027161
0,0.027247
0,0.027504
0,0.02759
0,0.027761
0,0.027932
0,0.028018
0,0.028361
0,0.028618
0,0.028875
0,0.028961
0,0.029046
0,0.029389
0,0.02956
0,0.029817
0,0.029903
0,0.030246
0,0.030332
0,0.030503
0,0.030846
0,0.031017
0,0.031188
0,0.03136
0,0.031531
0,0.031788
0,0.032217
0,0.032645
0,0.032902
0,0.033159
0,0.03333
0,0.033416
0,0.033673
0,0.034102
0,0.034787
0,0.03513
0,0.035558
0,0.035987
0,0.036072
0,0.036158
0,0.036415
0,0.036672
0,0.036758
0,0.036929
0,0.037358
0,0.0377
0,0.038043
0,0.038557
0,0.0389
0,0.039328
0,0.039414
0,0.039757
0,0.040099
0,0.040271
0,0.040356
0,0.040699
0,0.040956
0,0.041385
0,0.041556
0,0.041642
0,0.042327
0,0.042584
0,0.042927
0,0.04327
0,0.043698
0,0.044041
0,0.044298
0,0.044555
0,0.044898
0,0.045069
0,0.045497
0,0.045926
0,0.046183
0,0.046526
0,0.046783
0,0.047297
0,0.048068
0,0.048668
0,0.04901
0,0.049267
0,0.04961
0,0.049953
0,0.05021
0,0.050381
0,0.050467
0,0.050981
0,0.051581
0,0.051752
0,0.051838
0,0.052181
0,0.052695
0,0.052952
0,0.05338
0,0.053723
0,0.054494
0,0.055008
0,0.055608
0,0.056293
0,0.056807
0,0.057322
0,0.057921
0,0.058521
0,0.059207
0,0.059721
0,0.060063
0,0.060492
0,0.06092
0,0.061263
0,0.061777
0,0.06212
0,0.062463
0,0.06272
0,0.063234
0,0.063833
0,0.064262
0,0.064605
0,0.065119
0,0.065718
0,0.06589
0,0.066233
0,0.06649
0,0.066747
0,0.067175
0,0.067861
0,0.068546
0,0.069146
0,0.069574
0,0.070088
0,0.070859
0,0.071116
0,0.071716
0,0.072573
0,0.073173
0,0.073601
0,0.07403
0,0.074544
0,0.075486
0,0.075915
0,0.076686
0,0.077628
0,0.078399
0,0.079085
0,0.079513
0,0.08037
0,0.081141
0,0.081998
0,0.082684
0,0.083712
0,0.084483
0,0.084826
0,0.085511
0,0.086282
0,0.086796
0,0.087396
0,0.087653
0,0.088339
0,0.088681
0,0.089281
0,0.089881
0,0.090309
0,0.090738
0,0.091595
0,0.092366
0,0.093137
0,0.09348
0,0.093908
0,0.09485
0,0.09545
0,0.096136
0,0.096907
0,0.097764
0,0.098278
0,0.099392
0,0.10008
0,0.10111
0,0.10153
2.1525e-07,0.10205
4.305e-07,0.10265
4.305e-07,0.10342
4.305e-07,0.10428
4.305e-07,0.1053
4.305e-07,0.10599
4.305e-07,0.10702
4.305e-07,0.10805
4.305e-07,0.10865
4.305e-07,0.1095
6.4575e-07,0.11019
6.4575e-07,0.11096
6.4575e-07,0.1119
6.4575e-07,0.11233
6.4575e-07,0.11319
6.4575e-07,0.1137
8.6099e-07,0.1149
8.6099e-07,0.11541
8.6099e-07,0.11576
8.6099e-07,0.1167
1.0762e-06,0.11773
1.2915e-06,0.11867
1.2915e-06,0.11936
1.2915e-06,0.12013
1.2915e-06,0.12115
1.2915e-06,0.12184
1.2915e-06,0.12261
1.722e-06,0.12338
1.722e-06,0.12467
1.722e-06,0.12578
1.722e-06,0.12672
1.9372e-06,0.12775
2.1525e-06,0.12852
2.3677e-06,0.12921
2.3677e-06,0.13024
2.3677e-06,0.13135
2.3677e-06,0.13212
2.583e-06,0.13255
2.7982e-06,0.13324
3.0135e-06,0.13384
3.444e-06,0.13495
3.6592e-06,0.13589
3.8745e-06,0.13709
4.305e-06,0.13821
4.9507e-06,0.13941
4.9507e-06,0.14035
5.166e-06,0.14138
5.8117e-06,0.1424
6.027e-06,0.1436
6.2422e-06,0.14455
7.1032e-06,0.1454
7.3185e-06,0.1466
7.5337e-06,0.14755
7.7489e-06,0.14892
7.9642e-06,0.14977
9.0404e-06,0.15054
9.6862e-06,0.15209
9.6862e-06,0.15346
1.0117e-05,0.15517
1.0762e-05,0.15688
1.1839e-05,0.15834
1.2269e-05,0.1604
1.3561e-05,0.16203
1.4422e-05,0.16331
1.5498e-05,0.16494
1.6144e-05,0.16614
1.6789e-05,0.16777
1.7435e-05,0.16888
1.8511e-05,0.17042
2.0233e-05,0.17145
2.0879e-05,0.17265
2.1094e-05,0.17436
2.1525e-05,0.17565
2.2171e-05,0.17728
2.3032e-05,0.17848
2.3247e-05,0.18045
2.4969e-05,0.18208
2.5615e-05,0.1837
2.7121e-05,0.18542
2.7982e-05,0.18704
2.9059e-05,0.18842
2.9274e-05,0.19064
3.0781e-05,0.19159
3.2287e-05,0.19313
3.3364e-05,0.19501
3.4225e-05,0.19656
3.5516e-05,0.19767
3.6377e-05,0.19973
3.7668e-05,0.20153
4.0251e-05,0.20332
4.1328e-05,0.20581
4.1973e-05,0.20752
4.3265e-05,0.20924
4.5202e-05,0.21181
4.6924e-05,0.21429
4.8216e-05,0.21609
4.9077e-05,0.2184
5.1014e-05,0.22003
5.2736e-05,0.22183
5.4673e-05,0.22475
5.7041e-05,0.22672
5.9409e-05,0.22877
6.027e-05,0.23091
6.1776e-05,0.23331
6.2853e-05,0.2358
6.479e-05,0.23777
6.6297e-05,0.23957
6.7373e-05,0.24222
6.9741e-05,0.24479
7.1678e-05,0.24771
7.4261e-05,0.25071
7.7059e-05,0.25285
8.0072e-05,0.25499
8.3732e-05,0.25765
8.8037e-05,0.26065
9.062e-05,0.26373
9.4709e-05,0.26587
9.9014e-05,0.2687
0.00010267,0.27213
0.00010612,0.27436
0.00011128,0.27727
0.00011537,0.28095
0.00012032,0.28429
0.00012657,0.28695
0.00013432,0.29063
0.00014099,0.29346
0.00014917,0.29629
0.00015606,0.29997
0.00016553,0.30289
0.00017349,0.30623
0.00018081,0.3094
0.00018985,0.313
0.00019889,0.31685
0.00020965,0.32105
0.00022063,0.32491
0.00023225,0.32842
0.00024517,0.33279
0.0002626,0.33733
0.0002809,0.3423
0.00029317,0.34659
0.00030867,0.3495
0.00032481,0.3543
0.00034504,0.3585
0.0003698,0.36278
0.00039455,0.36741
0.00042103,0.37332
0.00044556,0.37914
0.00048065,0.38394
0.00051272,0.38917
0.00054738,0.39345
0.00058483,0.39954
0.00062982,0.40459
0.00067136,0.40982
0.00072302,0.41539
0.00077705,0.42147
0.00084248,0.42798
0.00091007,0.43458
0.00099251,0.44084
0.0010859,0.44735
0.0011959,0.45446
0.0013186,0.46131
0.0014721,0.46791
0.0016439,0.47699
0.0018434,0.48445
0.0020853,0.49225
0.0023789,0.50073
0.0027268,0.5093
0.0031564,0.51786
0.0036943,0.5278
0.0043446,0.53749
0.0051817,0.54768
0.0062779,0.55694
0.0076833,0.5667
0.0095904,0.57887
0.012162,0.59121
0.015709,0.60269
0.020702,0.61674
0.027939,0.63225
0.038747,0.65144
0.055328,0.67381
0.081854,0.70114
0.12575,0.73593
0.19975,0.78519
0.3256,0.85383
0.52153,0.93154
1,1


==> image/dat-files/vascuVR.dat <==
0,0
0.00044212,0.46971
0.00047957,0.47528
0.00050605,0.47896
0.00052844,0.48145
0.0005463,0.48419
0.00056503,0.48616
0.00058268,0.4883
0.00060162,0.49036
0.00062142,0.49216
0.00063778,0.49362
0.00065177,0.49584
0.00067028,0.49722
0.00068341,0.4979
0.00069762,0.49867
0.00071118,0.49979
0.00072754,0.5009
0.00073981,0.5021
0.00075337,0.50347
0.00076628,0.5045
0.00077985,0.50518
0.00079298,0.50664
0.00080568,0.50733
0.00082053,0.5087
0.00083387,0.50947
0.00085023,0.51007
0.00086594,0.51075
0.00088187,0.5117
0.00089952,0.51255
0.00091395,0.51324
0.0009303,0.51401
0.000943,0.51555
0.00095291,0.51649
0.00096582,0.51727
0.00098282,0.51855
0.00099725,0.51949
0.0010091,0.51975
0.0010239,0.52052
0.0010366,0.52129
0.0010517,0.52206
0.001065,0.52292
0.0010771,0.52378
0.0010932,0.52489
0.0011068,0.52566
0.0011195,0.52652
0.0011352,0.52738
0.0011499,0.52789
0.0011651,0.52849
0.0011787,0.529
0.0011957,0.52986
0.0012091,0.53072
0.0012228,0.53192
0.0012377,0.53252
0.0012543,0.53286
0.0012693,0.53389
0.001282,0.53509
0.001299,0.5356
0.0013188,0.53629
0.0013343,0.5368
0.0013515,0.53714
0.0013709,0.5374
0.0013879,0.53809
0.0014084,0.53894
0.0014247,0.53971
0.0014417,0.54006
0.0014609,0.54057
0.001479,0.54108
0.0014953,0.54168
0.0015134,0.54254
0.0015311,0.5428
0.00155,0.54323
0.0015644,0.544
0.0015806,0.54443
0.0016002,0.54468
0.0016204,0.54528
0.001637,0.54563
0.0016557,0.54614
0.0016721,0.54665
0.0016938,0.54708
0.0017097,0.54777
0.001728,0.54811
0.0017474,0.54905
0.0017661,0.54922
0.0017898,0.54948
0.0018081,0.54982
0.0018285,0.5506
0.0018458,0.55102
0.0018621,0.5512
0.0018811,0.55137
0.0019002,0.55214
0.0019192,0.55274
0.0019383,0.55325
0.0019588,0.55359
0.0019811,0.55402
0.0019982,0.55419
0.0020203,0.55497
0.0020438,0.55557
0.0020651,0.55608
0.002084,0.55625
0.0021023,0.55676
0.0021236,0.55728
0.0021437,0.55754
0.0021602,0.55796
0.0021852,0.55839
0.0022076,0.55882
0.0022328,0.55916
0.0022519,0.55951
0.0022726,0.56011
0.0022965,0.56036
0.0023193,0.56053
0.0023395,0.56096
0.0023628,0.56122
0.002386,0.56182
0.0024082,0.56225
0.0024366,0.56276
0.0024588,0.56328
0.0024829,0.56336
0.0025079,0.56353
0.0025371,0.56405
0.002561,0.56465
0.0025838,0.5649
0.002608,0.56533
0.0026344,0.56576
0.0026592,0.56636
0.0026814,0.56688
0.0027048,0.56696
0.0027332,0.56739
0.0027599,0.56773
0.002787,0.56816
0.0028144,0.56842
0.0028402,0.56927
0.002863,0.56962
0.0028867,0.57022
0.0029104,0.57039
0.0029401,0.5709
0.0029642,0.57133
0.0029898,0.57176
0.0030152,0.57193
0.0030423,0.57279
0.0030664,0.57322
0.0030968,0.57347
0.003122,0.57382
0.0031512,0.57424
0.0031788,0.57493
0.0032094,0.57536
0.0032384,0.57587
0.0032636,0.57604
0.0032892,0.57639
0.0033193,0.57656
0.0033488,0.57656
0.0033796,0.57707
0.0034082,0.57724
0.0034336,0.57741
0.0034644,0.57767
0.0034948,0.57801
0.0035266,0.57819
0.0035553,0.57879
0.0035891,0.57938
0.0036218,0.57973
0.0036526,0.5799
0.0036831,0.58024
0.0037171,0.58041
0.0037511,0.58093
0.0037895,0.58127
0.0038252,0.5817
0.0038596,0.58213
0.0038973,0.5823
0.0039285,0.58264
0.0039576,0.58298
0.003992,0.58333
0.0040247,0.58358
0.0040566,0.58384
0.0040934,0.58427
0.0041283,0.58453
0.0041625,0.58487
0.0041999,0.58513
0.0042331,0.58547
0.0042662,0.5859
0.0043032,0.58624
0.0043416,0.58641
0.0043786,0.58692
0.0044111,0.58735
0.0044518,0.5877
0.0044847,0.58795
0.0045209,0.58812
0.004554,0.58847
0.0045949,0.5889
0.0046313,0.58915
0.0046653,0.58941
0.0047025,0.58958
0.0047432,0.58992
0.0047886,0.59018
0.0048265,0.59044
0.004861,0.59087
0.0048997,0.59138
0.0049428,0.59181
0.0049813,0.59207
0.0050226,0.59232
0.0050637,0.59275
0.0051055,0.59301
0.0051515,0.59352
0.0051909,0.59378
0.0052275,0.59421
0.0052745,0.59438
0.0053214,0.59481
0.0053644,0.59498
0.0054077,0.59541
0.0054488,0.59558
0.0054949,0.59575
0.0055377,0.59601
0.0055833,0.59635
0.0056223,0.59669
0.0056679,0.59678
0.005708,0.59704
0.0057557,0.59721
0.005799,0.59746
0.005847,0.59781
0.0058907,0.59806
0.0059333,0.59823
0.0059783,0.59875
0.0060237,0.59901
0.0060745,0.59918
0.0061182,0.59943
0.0061695,0.59961
0.0062162,0.59986
0.0062639,0.60012
0.0063143,0.60029
0.0063617,0.60063
0.0064054,0.60098
0.0064572,0.60123
0.0065098,0.60175
0.0065496,0.60192
0.0065995,0.60226
0.0066527,0.60243
0.0067097,0.60286
0.0067601,0.60295
0.0068158,0.6032
0.0068626,0.60346
0.0069164,0.60355
0.0069629,0.60398
0.0070184,0.60398
0.0070713,0.60432
0.0071308,0.60466
0.0071816,0.605
0.0072371,0.60518
0.0072941,0.60535
0.0073449,0.60569
0.0074026,0.60577
0.0074603,0.60603
0.0075171,0.60646
0.0075774,0.60663
0.007631,0.60689
0.0076833,0.6074
0.0077378,0.60757
0.0077993,0.60792
0.0078607,0.60817
0.0079209,0.60835
0.0079829,0.60869
0.0080415,0.60903
0.0081067,0.60946
0.0081667,0.60972
0.008229,0.6104
0.0082866,0.61074
0.0083439,0.61074
0.0084055,0.61109
0.0084696,0.61126
0.0085303,0.61134
0.0085925,0.61152
0.0086603,0.6116
0.0087225,0.61194
0.008791,0.61212
0.0088605,0.61246
0.008924,0.61272
0.0089911,0.61289
0.009054,0.61349
0.0091186,0.614
0.0091877,0.61434
0.0092591,0.61451
0.0093231,0.61477
0.0093838,0.61486
0.0094503,0.61494
0.0095159,0.61503
0.0095814,0.61529
0.0096537,0.61546
0.0097215,0.61589
0.0097936,0.61597
0.0098592,0.61623
0.009926,0.61649
0.0099875,0.61666
0.010058,0.61726
0.010126,0.61751
0.010202,0.61811
0.010277,0.61828
0.01035,0.61846
0.010411,0.61863
0.010481,0.61906
0.010552,0.61948
0.010629,0.61966
0.010701,0.61991
0.010771,0.62034
0.010854,0.6206
0.010926,0.62086
0.011002,0.62111
0.011082,0.62128
0.011158,0.62171
0.011239,0.62197
0.011316,0.62197
0.011394,0.62205
0.011474,0.62231
0.011554,0.62257
0.011635,0.62283
0.011714,0.623
0.011796,0.62308
0.011877,0.62351
0.011953,0.62385
0.012029,0.62411
0.012116,0.62445
0.012202,0.62514
0.012279,0.62548
0.012355,0.62582
0.012438,0.62617
0.012513,0.62642
0.012595,0.62685
0.012674,0.62694
0.012756,0.62702
0.012835,0.62745
0.012922,0.6278
0.013009,0.62797
0.013098,0.62848
0.013187,0.62857
0.013281,0.62882
0.013379,0.62908
0.013464,0.62934
0.013552,0.62968
0.013639,0.63002
0.013721,0.63019
0.013807,0.63045
0.013904,0.63054
0.014001,0.63088
0.014089,0.63122
0.014184,0.63157
0.014285,0.63208
0.014383,0.63234
0.014484,0.63268
0.014583,0.63294
0.014674,0.63302
0.014764,0.63336
0.014858,0.63371
0.01495,0.63371
0.015041,0.63405
0.015141,0.63431
0.015242,0.63456
0.015346,0.63499
0.015438,0.63516
0.015542,0.63542
0.015637,0.63551
0.015743,0.63576
0.015852,0.63611
0.015956,0.63645
0.016063,0.63671
0.016169,0.63696
0.016285,0.63705
0.016372,0.63722
0.016475,0.63748
0.01658,0.63765
0.016684,0.63773
0.016789,0.63825
0.016905,0.63851
0.017004,0.63893
0.017103,0.63911
0.017207,0.63953
0.017323,0.63962
0.017444,0.63988
0.017553,0.64022
0.017664,0.64099
0.017778,0.64116
0.017886,0.6415
0.017995,0.6415
0.018117,0.64159
0.018228,0.64228
0.018338,0.6427
0.018455,0.64322
0.018568,0.64373
0.018675,0.64399
0.018794,0.64408
0.018901,0.64425
0.019019,0.64467
0.019133,0.64493
0.019242,0.6451
0.019367,0.64536
0.019482,0.64545
0.019597,0.64579
0.019706,0.64587
0.019814,0.64613
0.019931,0.64647
0.020051,0.64665
0.020184,0.64673
0.020301,0.6469
0.020429,0.64707
0.020551,0.64707
0.020682,0.6475
0.020808,0.64785
0.02093,0.6481
0.021056,0.64862
0.02118,0.64887
0.021309,0.64913
0.021433,0.64913
0.021553,0.6493
0.021686,0.64973
0.021813,0.6499
0.021937,0.64999
0.022067,0.65016
0.022185,0.65033
0.022317,0.6505
0.022453,0.6505
0.022588,0.65084
0.02272,0.6511
0.022853,0.65127
0.022986,0.65196
0.023123,0.65239
0.023261,0.65256
0.023398,0.65281
0.023529,0.65324
0.023665,0.65333
0.023806,0.6535
0.023945,0.65367
0.024097,0.6541
0.024245,0.65419
0.024388,0.65436
0.024532,0.65453
0.024677,0.65487
0.024829,0.65504
0.02497,0.6553
0.025112,0.65573
0.025256,0.6559
0.025412,0.65641
0.025556,0.65676
0.0257,0.65736
0.025838,0.65761
0.025979,0.65796
0.026131,0.65796
0.026267,0.6583
0.026412,0.65838
0.02656,0.6589
0.026702,0.65958
0.026851,0.66001
0.026996,0.66018
0.027157,0.66035
0.027306,0.66061
0.027457,0.66087
0.027623,0.66121
0.027789,0.6613
0.027952,0.66138
0.028106,0.66207
0.028266,0.66224
0.028421,0.6625
0.028576,0.66284
0.028724,0.66327
0.028888,0.66404
0.02906,0.66455
0.029228,0.66481
0.029384,0.66524
0.029555,0.6655
0.029716,0.66558
0.029879,0.66618
0.030053,0.66661
0.030223,0.66721
0.030389,0.66772
0.030564,0.66789
0.030743,0.66798
0.030909,0.66824
0.031081,0.66824
0.031252,0.66858
0.031425,0.66884
0.0316,0.66918
0.031769,0.66927
0.03195,0.66944
0.032125,0.66944
0.032299,0.66952
0.032485,0.66978
0.03267,0.67004
0.032836,0.67038
0.033022,0.67072
0.033205,0.67124
0.033387,0.67149
0.033566,0.67158
0.033755,0.67209
0.033943,0.67252
0.034126,0.67295
0.034326,0.67321
0.034516,0.67329
0.034708,0.67338
0.034885,0.67372
0.035068,0.67406
0.035266,0.67432
0.035454,0.67449
0.035647,0.67484
0.035851,0.67509
0.036045,0.67586
0.03623,0.67612
0.036439,0.67663
0.036628,0.67715
0.03682,0.67741
0.037006,0.67766
0.037208,0.67783
0.037414,0.67809
0.037605,0.67852
0.037807,0.67869
0.038012,0.67895
0.038215,0.67972
0.038416,0.67998
0.038621,0.6804
0.038824,0.68049
0.039023,0.68092
0.039225,0.68118
0.039439,0.68126
0.039654,0.68178
0.039858,0.68238
0.040082,0.68272
0.040302,0.68297
0.040509,0.68323
0.040716,0.68332
0.040925,0.68375
0.041132,0.68383
0.041349,0.68443
0.04156,0.68452
0.041772,0.68469
0.042002,0.68495
0.042224,0.68512
0.042443,0.6852
0.042663,0.68572
0.042881,0.68589
0.043111,0.68615
0.043326,0.68632
0.043556,0.68674
0.043782,0.68692
0.04401,0.687
0.04424,0.68717
0.044461,0.68734
0.044689,0.68786
0.044916,0.68812
0.04514,0.68854
0.045374,0.6888
0.045597,0.68923
0.045831,0.68949
0.04605,0.68983
0.046296,0.69026
0.046551,0.69069
0.046799,0.69103
0.047035,0.69137
0.047286,0.69171
0.047523,0.69189
0.047765,0.69206
0.048008,0.69249
0.048246,0.69274
0.048497,0.69309
0.048756,0.69334
0.049013,0.69343
0.049253,0.69369
0.049491,0.69411
0.049745,0.69446
0.049994,0.69463
0.050258,0.69506
0.050523,0.69548
0.050777,0.69566
0.051036,0.69574
0.051294,0.69617
0.051574,0.69634
0.051834,0.69686
0.052091,0.69703
0.052362,0.69754
0.052605,0.69771
0.052884,0.69788
0.053164,0.69831
0.053429,0.69848
0.053706,0.699
0.053972,0.69925
0.054224,0.69985
0.054482,0.70037
0.054739,0.70054
0.055009,0.7008
0.055283,0.70105
0.055559,0.70123
0.055829,0.70165
0.056102,0.70174
0.056379,0.702
0.056655,0.70234
0.056925,0.70251
0.057204,0.70268
0.057494,0.70294
0.057775,0.70311
0.05806,0.70354
0.058336,0.7038
0.058613,0.70414
0.058894,0.70457
0.059175,0.70474
0.059465,0.70491
0.059755,0.70525
0.060056,0.70542
0.060345,0.70551
0.060639,0.7056
0.060929,0.70585
0.061241,0.70619
0.061535,0.70654
0.061823,0.70722
0.062129,0.70791
0.062446,0.70834
0.062746,0.70851
0.063053,0.70868
0.063363,0.70919
0.063658,0.70962
0.063963,0.71022
0.064275,0.71039
0.064587,0.71065
0.064896,0.71116
0.065222,0.71142
0.065533,0.71194
0.065847,0.71228
0.066156,0.71254
0.06647,0.71288
0.066789,0.71296
0.067111,0.71331
0.067409,0.71339
0.06771,0.71365
0.068033,0.71373
0.068359,0.71425
0.068676,0.71468
0.069014,0.71476
0.069339,0.71545
0.069668,0.71596
0.069972,0.71639
0.070311,0.71665
0.070627,0.71725
0.070957,0.71768
0.071284,0.71802
0.071623,0.71819
0.071943,0.71845
0.072274,0.71879
0.072615,0.71913
0.072959,0.71939
0.073304,0.71999
0.073659,0.72033
0.074016,0.72059
0.074369,0.72076
0.07472,0.72153
0.075073,0.72205
0.075418,0.72222
0.075774,0.72299
0.076137,0.72325
0.0765,0.72367
0.076868,0.72402
0.077226,0.72436
0.077578,0.72487
0.07794,0.7253
0.078319,0.72607
0.078678,0.72642
0.079046,0.7271
0.079415,0.72753
0.079784,0.72753
0.080147,0.72787
0.080532,0.72822
0.080904,0.7283
0.081279,0.72882
0.081647,0.7289
0.082021,0.72924
0.082407,0.72967
0.082778,0.7301
0.083166,0.73027
0.083535,0.73053
0.083918,0.73079
0.084316,0.73096
0.084688,0.73164
0.085091,0.73216
0.085469,0.73241
0.085864,0.73284
0.086262,0.73336
0.086657,0.73378
0.087055,0.7343
0.08746,0.73464
0.087862,0.73498
0.088267,0.73524
0.088668,0.7355
0.089084,0.73593
0.089488,0.73636
0.089881,0.73644
0.090286,0.73713
0.090693,0.73773
0.091113,0.73815
0.091547,0.73841
0.091947,0.73893
0.09236,0.73961
0.092783,0.73995
0.093196,0.74021
0.093601,0.74064
0.09402,0.7409
0.094445,0.74124
0.094869,0.74175
0.095306,0.74218
0.09573,0.74227
0.096165,0.74278
0.096594,0.74295
0.097026,0.74338
0.097464,0.7439
0.097914,0.74432
0.098362,0.74484
0.098811,0.74527
0.099249,0.74552
0.099712,0.74638
0.10017,0.74672
0.10064,0.74689
0.10111,0.74724
0.10157,0.74767
0.10204,0.74835
0.10251,0.74878
0.10297,0.74921
0.10345,0.74964
0.10392,0.75032
0.10441,0.75084
0.10487,0.75101
0.10533,0.75169
0.10581,0.75203
0.10628,0.75246
0.10676,0.75255
0.10725,0.75289
0.10771,0.75349
0.10819,0.75383
0.10867,0.75486
0.10918,0.75538
0.10967,0.75572
0.11017,0.75589
0.11068,0.75658
0.11117,0.75683
0.11167,0.75718
0.11218,0.75752
0.11271,0.75786
0.11324,0.75846
0.11377,0.75889
0.11426,0.75949
0.11479,0.75975
0.11531,0.76
0.11583,0.76017
0.11636,0.76077
0.1169,0.76137
0.11743,0.76163
0.11797,0.76197
0.11851,0.76223
0.11904,0.76257
0.11957,0.76343
0.12012,0.7636
0.12066,0.76412
0.12118,0.76506
0.12173,0.76549
0.12228,0.766
0.12282,0.76669
0.12336,0.76712
0.12392,0.76729
0.12448,0.76754
0.12505,0.76806
0.1256,0.76831
0.12616,0.76857
0.12674,0.769
0.12731,0.76943
0.1279,0.7696
0.12849,0.77029
0.12904,0.77063
0.12961,0.77097
0.13019,0.77157
0.13079,0.77226
0.13139,0.77251
0.13198,0.77303
0.13258,0.77337
0.13319,0.77406
0.1338,0.77457
0.13441,0.77517
0.13504,0.77611
0.13566,0.77645
0.13627,0.77697
0.13689,0.77748
0.1375,0.77791
0.13813,0.77843
0.13875,0.77868
0.13937,0.77962
0.14003,0.78022
0.14065,0.78065
0.1413,0.78142
0.14196,0.78194
0.1426,0.78262
0.14322,0.78297
0.14389,0.78348
0.14455,0.78434
0.14521,0.78494
0.14587,0.78502
0.14654,0.78579
0.14719,0.78605
0.14786,0.78614
0.14852,0.78674
0.14921,0.78708
0.1499,0.78785
0.15062,0.78828
0.15133,0.78888
0.15202,0.78905
0.15272,0.78965
0.15343,0.78991
0.15416,0.78991
0.15486,0.79042
0.1556,0.79102
0.1563,0.79162
0.15703,0.79256
0.15775,0.79291
0.15847,0.79376
0.15919,0.79402
0.15993,0.79453
0.16065,0.79505
0.16141,0.79556
0.16216,0.79633
0.16291,0.79685
0.16367,0.79702
0.16445,0.79779
0.16523,0.79839
0.16601,0.79899
0.16678,0.79967
0.16756,0.80062
0.16833,0.80147
0.16911,0.80224
0.16992,0.80293
0.17072,0.80344
0.17154,0.80413
0.17235,0.80456
0.17316,0.80499
0.17399,0.80593
0.17482,0.80687
0.17567,0.80739
0.17649,0.80773
0.17734,0.80824
0.17817,0.80876
0.17899,0.80944
0.17987,0.8097
0.18072,0.81013
0.18157,0.81047
0.18245,0.81064
0.18334,0.81133
0.18422,0.81193
0.18511,0.81287
0.186,0.81313
0.1869,0.81373
0.18783,0.81424
0.18873,0.81475
0.18963,0.81493
0.19055,0.81527
0.19148,0.81561
0.19241,0.81604
0.19335,0.81707
0.1943,0.81767
0.19525,0.81801
0.19623,0.81861
0.19719,0.81887
0.19817,0.81912
0.19915,0.81981
0.20011,0.82032
0.2011,0.82084
0.20208,0.82178
0.20311,0.82212
0.20414,0.82255
0.20514,0.82324
0.20616,0.82384
0.20716,0.82504
0.20819,0.82546
0.20924,0.82606
0.2103,0.82624
0.21134,0.82666
0.21239,0.82786
0.21348,0.82872
0.21454,0.82949
0.21564,0.83026
0.21671,0.83103
0.2178,0.83138
0.21887,0.83198
0.22,0.83283
0.22112,0.83335
0.22222,0.83412
0.22336,0.83446
0.22449,0.83523
0.22564,0.83618
0.22679,0.83686
0.22794,0.83729
0.22911,0.83815
0.23032,0.83917
0.2315,0.8396
0.2327,0.84054
0.23391,0.84114
0.2351,0.84132
0.2363,0.84226
0.23752,0.84354
0.23874,0.84449
0.23998,0.84466
0.24122,0.84509
0.24246,0.8456
0.24375,0.84603
0.245,0.84629
0.24629,0.84663
0.24754,0.84714
0.24882,0.84749
0.25012,0.84851
0.25138,0.84886
0.25266,0.84928
0.25403,0.84971
0.25537,0.85057
0.2567,0.8516
0.25807,0.85245
0.25943,0.85288
0.26079,0.85348
0.26217,0.854
0.26355,0.85434
0.26495,0.85511
0.26635,0.85545
0.26773,0.85622
0.26915,0.85657
0.27058,0.85717
0.27203,0.85751
0.2735,0.85811
0.27497,0.85888
0.27641,0.85957
0.27788,0.85974
0.27935,0.86025
0.28081,0.86094
0.28232,0.86119
0.28383,0.86188
0.28533,0.86291
0.28686,0.86376
0.28839,0.86445
0.28991,0.86471
0.29143,0.86539
0.29297,0.86591
0.29451,0.86634
0.29605,0.86676
0.29763,0.86762
0.29919,0.86831
0.30074,0.86908
0.30232,0.86959
0.30391,0.87002
0.3055,0.87028
0.30709,0.87096
0.30868,0.87156
0.31028,0.8719
0.31188,0.87242
0.31351,0.87285
0.31513,0.87353
0.31683,0.87388
0.31845,0.87482
0.32014,0.87533
0.32183,0.87559
0.3235,0.87627
0.32518,0.87696
0.32682,0.87773
0.32851,0.87825
0.33017,0.87867
0.33185,0.87885
0.33349,0.87944
0.33516,0.8803
0.33684,0.88073
0.3385,0.88116
0.34015,0.88142
0.34181,0.88176
0.34348,0.88236
0.34516,0.88262
0.34684,0.88321
0.34854,0.88407
0.3502,0.88459
0.35183,0.88501
0.35348,0.88561
0.35512,0.8863
0.35674,0.88698
0.35838,0.8875
0.36002,0.8881
0.36161,0.88844
0.36323,0.88921
0.36476,0.88938
0.36637,0.88981
0.36794,0.89016
0.36949,0.89041
0.37102,0.89084
0.37256,0.89135
0.37405,0.89161
0.3755,0.89178
0.37694,0.8923
0.37836,0.89273
0.37979,0.89307
0.38115,0.8935
0.38248,0.89384
0.38376,0.89444
0.385,0.89461
0.38562,0.8947
1,1

